Manifold-valued function approximation from multiple tangent spaces

Approximating a manifold-valued function from samples of input-output pairs consists of modeling the relationship between an input from a vector space and an output on a Riemannian manifold. We propose a function approximation method that leverages and unifies two prior techniques: (i) approximating a pullback to the tangent space, and (ii) the Riemannian moving least squares method. The core idea of the new scheme is to combine pullbacks to multiple tangent spaces with a weighted Fr\'echet mean. The effectiveness of this approach is illustrated with numerical experiments on model problems from parametric model order reduction.

==> code/cutoff.csv <==
0,1
0.001501501501501501,1
0.003003003003003003,1
0.004504504504504504,1
0.006006006006006006,1
0.007507507507507507,1
0.009009009009009009,1
0.01051051051051051,1
0.01201201201201201,1
0.01351351351351351,1
0.01501501501501501,1
0.01651651651651652,1
0.01801801801801802,1
0.01951951951951952,1
0.02102102102102102,1
0.02252252252252252,1
0.02402402402402402,1
0.02552552552552553,1
0.02702702702702703,1
0.02852852852852853,1
0.03003003003003003,1
0.03153153153153153,1
0.03303303303303303,1
0.03453453453453453,1
0.03603603603603604,1
0.03753753753753754,1
0.03903903903903904,1
0.04054054054054054,1
0.04204204204204204,1
0.04354354354354354,1
0.04504504504504504,1
0.04654654654654655,1
0.04804804804804805,1
0.04954954954954955,1
0.05105105105105105,1
0.05255255255255255,1
0.05405405405405406,1
0.05555555555555555,1
0.05705705705705705,1
0.05855855855855856,1
0.06006006006006006,1
0.06156156156156156,1
0.06306306306306306,1
0.06456456456456457,1
0.06606606606606606,1
0.06756756756756757,1
0.06906906906906907,1
0.07057057057057058,1
0.07207207207207207,1
0.07357357357357357,1
0.07507507507507508,1
0.07657657657657657,1
0.07807807807807808,1
0.07957957957957958,1
0.08108108108108109,1
0.08258258258258258,1
0.08408408408408408,1
0.08558558558558559,1
0.08708708708708708,1
0.08858858858858859,1
0.09009009009009009,1
0.0915915915915916,1
0.09309309309309309,1
0.0945945945945946,1
0.0960960960960961,1
0.09759759759759759,1
0.0990990990990991,1
0.1006006006006006,1
0.1021021021021021,1
0.1036036036036036,1
0.1051051051051051,1
0.1066066066066066,1
0.1081081081081081,1
0.1096096096096096,1
0.1111111111111111,1
0.1126126126126126,1
0.1141141141141141,1
0.1156156156156156,1
0.1171171171171171,1
0.1186186186186186,1
0.1201201201201201,1
0.1216216216216216,1
0.1231231231231231,1
0.1246246246246246,1
0.1261261261261261,1
0.1276276276276276,1
0.1291291291291291,1
0.1306306306306306,1
0.1321321321321321,1
0.1336336336336336,1
0.1351351351351351,1
0.1366366366366366,1
0.1381381381381381,1
0.1396396396396396,1
0.1411411411411412,1
0.1426426426426426,1
0.1441441441441441,1
0.1456456456456456,1
0.1471471471471471,1
0.1486486486486487,1
0.1501501501501502,1
0.1516516516516516,1
0.1531531531531531,1
0.1546546546546547,1
0.1561561561561562,1
0.1576576576576577,1
0.1591591591591592,1
0.1606606606606606,1
0.1621621621621622,1
0.1636636636636637,1
0.1651651651651652,1
0.1666666666666667,1
0.1681681681681682,1
0.1696696696696697,1
0.1711711711711712,1
0.1726726726726727,1
0.1741741741741742,1
0.1756756756756757,1
0.1771771771771772,1
0.1786786786786787,1
0.1801801801801802,1
0.1816816816816817,1
0.1831831831831832,1
0.1846846846846847,1
0.1861861861861862,1
0.1876876876876877,1
0.1891891891891892,1
0.1906906906906907,1
0.1921921921921922,1
0.1936936936936937,1
0.1951951951951952,1
0.1966966966966967,1
0.1981981981981982,1
0.1996996996996997,1
0.2012012012012012,1
0.2027027027027027,1
0.2042042042042042,1
0.2057057057057057,1
0.2072072072072072,1
0.2087087087087087,1
0.2102102102102102,1
0.2117117117117117,1
0.2132132132132132,1
0.2147147147147147,1
0.2162162162162162,1
0.2177177177177177,1
0.2192192192192192,1
0.2207207207207207,1
0.2222222222222222,1
0.2237237237237237,1
0.2252252252252252,1
0.2267267267267267,1
0.2282282282282282,1
0.2297297297297297,1
0.2312312312312312,1
0.2327327327327327,1
0.2342342342342342,1
0.2357357357357357,1
0.2372372372372372,1
0.2387387387387387,1
0.2402402402402402,1
0.2417417417417417,1
0.2432432432432432,1
0.2447447447447448,1
0.2462462462462462,1
0.2477477477477477,1
0.2492492492492492,1
0.2507507507507508,1
0.2522522522522522,1
0.2537537537537538,1
0.2552552552552553,1
0.2567567567567567,1
0.2582582582582583,1
0.2597597597597597,1
0.2612612612612613,1
0.2627627627627628,1
0.2642642642642642,1
0.2657657657657658,1
0.2672672672672672,1
0.2687687687687688,1
0.2702702702702703,1
0.2717717717717718,1
0.2732732732732733,1
0.2747747747747748,1
0.2762762762762763,1
0.2777777777777778,1
0.2792792792792793,1
0.2807807807807808,1
0.2822822822822823,1
0.2837837837837838,1
0.2852852852852853,1
0.2867867867867868,1
0.2882882882882883,1
0.2897897897897898,1
0.2912912912912913,1
0.2927927927927928,1
0.2942942942942943,1
0.2957957957957958,1
0.2972972972972973,1
0.2987987987987988,1
0.3003003003003003,1
0.3018018018018018,1
0.3033033033033033,1
0.3048048048048048,1
0.3063063063063063,1
0.3078078078078078,1
0.3093093093093093,1
0.3108108108108108,1
0.3123123123123123,1
0.3138138138138138,1
0.3153153153153153,1
0.3168168168168168,1
0.3183183183183183,1
0.3198198198198198,1
0.3213213213213213,1
0.3228228228228228,1
0.3243243243243243,1
0.3258258258258258,1
0.3273273273273273,1
0.3288288288288288,1
0.3303303303303303,1
0.3318318318318318,1
0.3333333333333333,1
0.3348348348348348,1
0.3363363363363363,1
0.3378378378378378,1
0.3393393393393394,1
0.3408408408408408,1
0.3423423423423423,1
0.3438438438438439,1
0.3453453453453453,1
0.3468468468468469,1
0.3483483483483483,1
0.3498498498498498,1
0.3513513513513514,1
0.3528528528528528,1
0.3543543543543544,1
0.3558558558558558,1
0.3573573573573574,1
0.3588588588588589,1
0.3603603603603603,1
0.3618618618618619,1
0.3633633633633633,1
0.3648648648648649,1
0.3663663663663664,1
0.3678678678678678,1
0.3693693693693694,1
0.3708708708708709,1
0.3723723723723724,1
0.3738738738738739,1
0.3753753753753754,1
0.3768768768768769,1
0.3783783783783784,1
0.3798798798798799,1
0.3813813813813814,1
0.3828828828828829,1
0.3843843843843844,1
0.3858858858858859,1
0.3873873873873874,1
0.3888888888888889,1
0.3903903903903904,1
0.3918918918918919,1
0.3933933933933934,1
0.3948948948948949,1
0.3963963963963964,1
0.3978978978978979,1
0.3993993993993994,1
0.4009009009009009,1
0.4024024024024024,1
0.4039039039039039,1
0.4054054054054054,1
0.4069069069069069,1
0.4084084084084084,1
0.4099099099099099,1
0.4114114114114114,1
0.4129129129129129,1
0.4144144144144144,1
0.4159159159159159,1
0.4174174174174174,1
0.4189189189189189,1
0.4204204204204204,1
0.4219219219219219,1
0.4234234234234234,1
0.4249249249249249,1
0.4264264264264264,1
0.4279279279279279,1
0.4294294294294294,1
0.4309309309309309,1
0.4324324324324325,1
0.4339339339339339,1
0.4354354354354354,1
0.4369369369369369,1
0.4384384384384384,1
0.43993993993994,1
0.4414414414414414,1
0.442942942942943,1
0.4444444444444444,1
0.4459459459459459,1
0.4474474474474475,1
0.4489489489489489,1
0.4504504504504505,1
0.4519519519519519,1
0.4534534534534534,1
0.454954954954955,1
0.4564564564564564,1
0.457957957957958,1
0.4594594594594594,1
0.460960960960961,1
0.4624624624624625,1
0.4639639639639639,1
0.4654654654654655,1
0.466966966966967,1
0.4684684684684685,1
0.46996996996997,1
0.4714714714714714,1
0.472972972972973,1
0.4744744744744745,1
0.475975975975976,1
0.4774774774774775,1
0.478978978978979,1
0.4804804804804805,1
0.481981981981982,1
0.4834834834834835,1
0.484984984984985,1
0.4864864864864865,1
0.487987987987988,1
0.4894894894894895,1
0.490990990990991,1
0.4924924924924925,1
0.493993993993994,1
0.4954954954954955,1
0.496996996996997,1
0.4984984984984985,1
0.5,1
0.5015015015015015,1
0.503003003003003,1
0.5045045045045045,1
0.506006006006006,1
0.5075075075075075,1
0.509009009009009,1
0.5105105105105106,1
0.512012012012012,1
0.5135135135135135,1
0.515015015015015,1
0.5165165165165165,1
0.5180180180180181,1
0.5195195195195195,1
0.521021021021021,1
0.5225225225225225,1
0.524024024024024,1
0.5255255255255256,0.9999999999999999
0.527027027027027,0.9999999999999993
0.5285285285285285,0.999999999999995
0.53003003003003,0.999999999999971
0.5315315315315315,0.9999999999998576
0.5330330330330331,0.9999999999993936
0.5345345345345345,0.9999999999977229
0.536036036036036,0.9999999999923372
0.5375375375375375,0.9999999999765854
0.539039039039039,0.9999999999343054
0.5405405405405406,0.9999999998291433
0.542042042042042,0.9999999995847365
0.5435435435435435,0.9999999990501602
0.545045045045045,0.9999999979429238
0.5465465465465466,0.9999999957594505
0.5480480480480481,0.9999999916405686
0.5495495495495496,0.999999984177268
0.551051051051051,0.9999999711400372
0.5525525525525525,0.9999999491137023
0.5540540540540541,0.9999999130189748
0.5555555555555556,0.9999998555019962
0.5570570570570571,0.999999766174074
0.5585585585585585,0.9999996306855263
0.56006006006006,0.9999994296199979
0.5615615615615616,0.9999991371986726
0.5630630630630631,0.9999987197873277
0.5645645645645646,0.9999981342029708
0.566066066066066,0.9999973258207326
0.5675675675675675,0.9999962264855411
0.5690690690690691,0.999994752236783
0.5705705705705706,0.9999928008575014
0.5720720720720721,0.9999902492626046
0.5735735735735735,0.9999869507430107
0.575075075075075,0.999982732084567
0.5765765765765766,0.9999773905819682
0.5780780780780781,0.9999706909687482
0.5795795795795796,0.9999623622847711
0.581081081081081,0.9999520947025436
0.5825825825825826,0.9999395363331551
0.5840840840840841,0.999924290031789
0.5855855855855856,0.9999059102216112
0.5870870870870871,0.9998838997534728
0.5885885885885885,0.9998577068173375
0.5900900900900901,0.9998267219197278
0.5915915915915916,0.9997902749397973
0.5930930930930931,0.9997476322749752
0.5945945945945946,0.9996979940854834
0.596096096096096,0.9996404916454691
0.5975975975975976,0.9995741848070407
0.5990990990990991,0.9994980595821553
0.6006006006006006,0.9994110258461201
0.6021021021021021,0.9993119151654238
0.6036036036036035,0.9991994787517465
0.6051051051051051,0.9990723855432646
0.6066066066066066,0.9989292204138349
0.6081081081081081,0.9987684825102308
0.6096096096096096,0.9985885837173827
0.6111111111111112,0.9983878472514738
0.6126126126126126,0.9981645063808058
0.6141141141141141,0.9979167032745236
0.6156156156156156,0.9976424879795982
0.6171171171171171,0.9973398175268833
0.6186186186186187,0.9970065551675765
0.6201201201201201,0.996640469742033
0.6216216216216216,0.9962392351835609
0.6231231231231231,0.9958004301605988
0.6246246246246246,0.9953215378615
0.6261261261261262,0.9947999459270221
0.6276276276276276,0.9942329465365471
0.6291291291291291,0.9936177366550158
0.6306306306306306,0.9929514184485416
0.6321321321321322,0.9922309998776759
0.6336336336336337,0.9914533954783121
0.6351351351351351,0.9906154273412244
0.6366366366366366,0.9897138263022583
0.6381381381381381,0.9887452333561775
0.6396396396396397,0.9877062013081388
0.6411411411411412,0.9865931966777216
0.6426426426426426,0.9854026018713069
0.6441441441441441,0.9841307176394711
0.6456456456456456,0.982773765836815
0.6471471471471472,0.9813278925023613
0.6486486486486487,0.9797891712792663
0.6501501501501501,0.9781536071931001
0.6516516516516516,0.9764171408083494
0.6531531531531531,0.9745756527830647
0.6546546546546547,0.9726249688416897
0.6561561561561562,0.970560865186075
0.6576576576576576,0.9683790743644549
0.6591591591591591,0.9660752916177462
0.6606606606606606,0.9636451817219011
0.6621621621621622,0.9610843863441688
0.6636636636636637,0.9583885319300098
0.6651651651651651,0.9555532381360066
0.6666666666666666,0.9525741268224333
0.6681681681681682,0.9494468316171587
0.6696696696696697,0.9461670080602299
0.6711711711711712,0.9427303443358341
0.6726726726726726,0.9391325725953145
0.6741741741741741,0.9353694808715352
0.6756756756756757,0.9314369255811364
0.6771771771771772,0.9273308446070689
0.6786786786786787,0.9230472709492854
0.6801801801801802,0.9185823469265498
0.6816816816816816,0.9139323389070509
0.6831831831831832,0.909093652539865
0.6846846846846847,0.9040628484533325
0.6861861861861862,0.8988366583801156
0.6876876876876877,0.8934120016621317
0.6891891891891891,0.8877860020817464
0.6906906906906907,0.8819560049585989
0.6921921921921922,0.8759195944443202
0.6936936936936937,0.8696746109401881
0.6951951951951952,0.8632191685556065
0.6966966966966966,0.8565516725182072
0.6981981981981982,0.8496708364394799
0.6996996996996997,0.8425756993332622
0.7012012012012012,0.8352656422781953
0.7027027027027027,0.8277404046096034
0.7042042042042042,0.8200000995211749
0.7057057057057057,0.8120452289525421
0.7072072072072072,0.8038766976354232
0.7087087087087087,0.795495826168548
0.7102102102102102,0.7869043629902684
0.7117117117117117,0.7781044951176547
0.7132132132132132,0.7690988575220764
0.7147147147147147,0.7598905410139228
0.7162162162162162,0.7504830985132056
0.7177177177177178,0.7408805495884889
0.7192192192192192,0.7310873831538288
0.7207207207207207,0.7211085582222786
0.7222222222222222,0.7109495026250041
0.7237237237237237,0.7006161096170619
0.7252252252252253,0.6901147323044724
0.7267267267267267,0.6794521758421782
0.7282282282282282,0.6686356873687468
0.7297297297297297,0.6576729436611223
0.7312312312312312,0.6465720365111193
0.7327327327327328,0.635341455844563
0.7342342342342342,0.6239900706237212
0.7357357357357357,0.6125271075937291
0.7372372372372372,0.600962127953845
0.7387387387387387,0.5893050020542332
0.7402402402402403,0.5775658822383929
0.7417417417417418,0.5657551739699411
0.7432432432432432,0.5538835054000053
0.7447447447447447,0.5419616955476934
0.7462462462462462,0.5300007212807373
0.7477477477477478,0.5180116832962032
0.7492492492492493,0.5060057713119444
0.7507507507507507,0.4939942286880555
0.7522522522522522,0.4819883167037968
0.7537537537537538,0.4699992787192626
0.7552552552552553,0.4580383044523068
0.7567567567567568,0.4461164945999946
0.7582582582582582,0.434244826030059
0.7597597597597597,0.4224341177616071
0.7612612612612613,0.4106949979457669
0.7627627627627628,0.399037872046155
0.7642642642642643,0.3874728924062709
0.7657657657657658,0.3760099293762789
0.7672672672672672,0.3646585441554371
0.7687687687687688,0.3534279634888808
0.7702702702702703,0.3423270563388778
0.7717717717717718,0.3313643126312532
0.7732732732732733,0.3205478241578218
0.7747747747747747,0.3098852676955276
0.7762762762762763,0.2993838903829382
0.7777777777777778,0.289050497374996
0.7792792792792793,0.2788914417777215
0.7807807807807808,0.2689126168461712
0.7822822822822822,0.259119450411511
0.7837837837837838,0.2495169014867944
0.7852852852852853,0.2401094589860772
0.7867867867867868,0.2309011424779235
0.7882882882882883,0.2218955048823454
0.7897897897897898,0.2130956370097316
0.7912912912912913,0.2045041738314521
0.7927927927927928,0.1961233023645766
0.7942942942942943,0.187954771047458
0.7957957957957958,0.1799999004788251
0.7972972972972973,0.1722595953903966
0.7987987987987988,0.1647343577218046
0.8003003003003003,0.157424300666738
0.8018018018018018,0.15032916356052
0.8033033033033034,0.1434483274817928
0.8048048048048048,0.1367808314443935
0.8063063063063063,0.130325389059812
0.8078078078078078,0.1240804055556798
0.8093093093093093,0.1180439950414011
0.8108108108108109,0.1122139979182536
0.8123123123123123,0.1065879983378683
0.8138138138138138,0.1011633416198845
0.8153153153153153,0.09593715154666742
0.8168168168168168,0.0909063474601351
0.8183183183183184,0.0860676610929491
0.8198198198198198,0.08141765307345024
0.8213213213213213,0.07695272905071458
0.8228228228228228,0.07266915539293102
0.8243243243243243,0.06856307441886364
0.8258258258258259,0.06463051912846482
0.8273273273273274,0.06086742740468559
0.8288288288288288,0.05726965566416595
0.8303303303303303,0.05383299193977013
0.8318318318318318,0.05055316838284134
0.8333333333333334,0.04742587317756668
0.8348348348348349,0.04444676186399341
0.8363363363363363,0.04161146806999021
0.8378378378378378,0.03891561365583126
0.8393393393393394,0.03635481827809899
0.8408408408408409,0.03392470838225382
0.8423423423423424,0.03162092563554514
0.8438438438438438,0.02943913481392499
0.8453453453453453,0.02737503115831031
0.8468468468468469,0.02542434721693529
0.8483483483483484,0.02358285919165063
0.8498498498498499,0.02184639280689996
0.8513513513513513,0.02021082872073372
0.8528528528528528,0.01867210749763871
0.8543543543543544,0.01722623416318501
0.8558558558558559,0.01586928236052886
0.8573573573573574,0.01459739812869313
0.8588588588588588,0.0134068033222785
0.8603603603603603,0.01229379869186112
0.8618618618618619,0.01125476664382268
0.8633633633633634,0.01028617369774153
0.8648648648648649,0.009384572658775564
0.8663663663663663,0.008546604521687781
0.8678678678678678,0.007769000122323944
0.8693693693693694,0.00704858155145849
0.8708708708708709,0.006382263344984173
0.8723723723723724,0.005767053463452848
0.8738738738738738,0.005200054072977931
0.8753753753753754,0.00467846213850002
0.8768768768768769,0.00419956983940131
0.8783783783783784,0.003760764816439183
0.8798798798798799,0.003359530257966915
0.8813813813813813,0.002993444832423515
0.8828828828828829,0.002660182473116815
0.8843843843843844,0.002357512020401745
0.8858858858858859,0.00208329672547644
0.8873873873873874,0.001835493619194271
0.8888888888888888,0.0016121527485263
0.8903903903903904,0.00141141628261734
0.8918918918918919,0.001231517489769118
0.8933933933933934,0.00107077958616513
0.8948948948948949,0.0009276144567353601
0.8963963963963965,0.0008005212482535282
0.8978978978978979,0.0006880848345760872
0.8993993993993994,0.0005889741538800008
0.9009009009009009,0.0005019404178446047
0.9024024024024024,0.0004258151929592717
0.903903903903904,0.0003595083545307981
0.9054054054054054,0.0003020059145165208
0.9069069069069069,0.0002523677250247287
0.9084084084084084,0.0002097250602027855
0.9099099099099099,0.00017327808027225
0.9114114114114115,0.0001422931826624323
0.9129129129129129,0.000116100246527266
0.9144144144144144,9.408977838872648e-05
0.9159159159159159,7.570996821100227e-05
0.9174174174174174,6.046366684480943e-05
0.918918918918919,4.790529745632345e-05
0.9204204204204204,3.763771522897504e-05
0.9219219219219219,2.930903125175541e-05
0.9234234234234234,2.260941803171018e-05
0.924924924924925,1.726791543304142e-05
0.9264264264264265,1.304925698931939e-05
0.9279279279279279,9.750737395352614e-06
0.9294294294294294,7.199142498578873e-06
0.9309309309309309,5.247763216996063e-06
0.9324324324324325,3.773514458947286e-06
0.933933933933934,2.674179267316771e-06
0.9354354354354354,1.865797029155198e-06
0.9369369369369369,1.280212672374104e-06
0.9384384384384384,8.62801327344224e-07
0.93993993993994,5.703800021997278e-07
0.9414414414414415,3.693144736304278e-07
0.9429429429429429,2.338259259418749e-07
0.9444444444444444,1.444980037312494e-07
0.9459459459459459,8.698102508448754e-08
0.9474474474474475,5.088629767074634e-08
0.948948948948949,2.885996276447511e-08
0.9504504504504504,1.582273198547096e-08
0.9519519519519519,8.359431424034504e-09
0.9534534534534534,4.24054957762633e-09
0.954954954954955,2.057076164300768e-09
0.9564564564564565,9.498398080620995e-10
0.957957957957958,4.152635534341355e-10
0.9594594594594594,1.708566733203312e-10
0.960960960960961,6.569465765612152e-11
0.9624624624624625,2.341457702606485e-11
0.963963963963964,7.6626733314173e-12
0.9654654654654655,2.277063043006753e-12
0.9669669669669669,6.063929582409777e-13
0.9684684684684685,1.424663833040658e-13
0.96996996996997,2.897901426712645e-14
0.9714714714714715,4.988642976809404e-15
0.972972972972973,7.068492287319449e-16
0.9744744744744744,7.965111399351735e-17
0.975975975975976,6.837882079128847e-18
0.9774774774774775,4.235309426435539e-19
0.978978978978979,1.764818025063952e-20
0.9804804804804805,4.514763547653323e-22
0.9819819819819819,6.276475438354116e-24
0.9834834834834835,4.015174681828993e-26
0.984984984984985,9.364137200859231e-29
0.9864864864864865,5.687544061732573e-32
0.987987987987988,5.431927900237068e-36
0.9894894894894894,3.691660863046686e-41
0.990990990990991,4.76254272442685e-48
0.9924924924924925,1.080947645066807e-57
0.993993993993994,3.707815187835239e-72
0.9954954954954955,2.904759927078794e-96
0.996996996996997,1.793803064872544e-144
0.9984984984984985,4.276418976640661e-289
1,0
1.001501501501501,0
1.003003003003003,0
1.004504504504504,0
1.006006006006006,0
1.007507507507508,0
1.009009009009009,0
1.010510510510511,0
1.012012012012012,0
1.013513513513514,0
1.015015015015015,0
1.016516516516516,0
1.018018018018018,0
1.019519519519519,0
1.021021021021021,0
1.022522522522523,0
1.024024024024024,0
1.025525525525526,0
1.027027027027027,0
1.028528528528529,0
1.03003003003003,0
1.031531531531531,0
1.033033033033033,0
1.034534534534534,0
1.036036036036036,0
1.037537537537538,0
1.039039039039039,0
1.040540540540541,0
1.042042042042042,0
1.043543543543544,0
1.045045045045045,0
1.046546546546546,0
1.048048048048048,0
1.049549549549549,0
1.051051051051051,0
1.052552552552553,0
1.054054054054054,0
1.055555555555556,0
1.057057057057057,0
1.058558558558559,0
1.06006006006006,0
1.061561561561561,0
1.063063063063063,0
1.064564564564564,0
1.066066066066066,0
1.067567567567568,0
1.069069069069069,0
1.070570570570571,0
1.072072072072072,0
1.073573573573574,0
1.075075075075075,0
1.076576576576576,0
1.078078078078078,0
1.07957957957958,0
1.081081081081081,0
1.082582582582583,0
1.084084084084084,0
1.085585585585586,0
1.087087087087087,0
1.088588588588589,0
1.09009009009009,0
1.091591591591591,0
1.093093093093093,0
1.094594594594595,0
1.096096096096096,0
1.097597597597598,0
1.099099099099099,0
1.100600600600601,0
1.102102102102102,0
1.103603603603604,0
1.105105105105105,0
1.106606606606606,0
1.108108108108108,0
1.10960960960961,0
1.111111111111111,0
1.112612612612613,0
1.114114114114114,0
1.115615615615616,0
1.117117117117117,0
1.118618618618619,0
1.12012012012012,0
1.121621621621621,0
1.123123123123123,0
1.124624624624625,0
1.126126126126126,0
1.127627627627628,0
1.129129129129129,0
1.130630630630631,0
1.132132132132132,0
1.133633633633634,0
1.135135135135135,0
1.136636636636637,0
1.138138138138138,0
1.13963963963964,0
1.141141141141141,0
1.142642642642643,0
1.144144144144144,0
1.145645645645646,0
1.147147147147147,0
1.148648648648649,0
1.15015015015015,0
1.151651651651652,0
1.153153153153153,0
1.154654654654655,0
1.156156156156156,0
1.157657657657658,0
1.159159159159159,0
1.160660660660661,0
1.162162162162162,0
1.163663663663664,0
1.165165165165165,0
1.166666666666667,0
1.168168168168168,0
1.16966966966967,0
1.171171171171171,0
1.172672672672673,0
1.174174174174174,0
1.175675675675676,0
1.177177177177177,0
1.178678678678679,0
1.18018018018018,0
1.181681681681682,0
1.183183183183183,0
1.184684684684685,0
1.186186186186186,0
1.187687687687688,0
1.189189189189189,0
1.190690690690691,0
1.192192192192192,0
1.193693693693694,0
1.195195195195195,0
1.196696696696697,0
1.198198198198198,0
1.1996996996997,0
1.201201201201201,0
1.202702702702703,0
1.204204204204204,0
1.205705705705706,0
1.207207207207207,0
1.208708708708709,0
1.21021021021021,0
1.211711711711712,0
1.213213213213213,0
1.214714714714715,0
1.216216216216216,0
1.217717717717718,0
1.219219219219219,0
1.220720720720721,0
1.222222222222222,0
1.223723723723724,0
1.225225225225225,0
1.226726726726727,0
1.228228228228228,0
1.22972972972973,0
1.231231231231231,0
1.232732732732733,0
1.234234234234234,0
1.235735735735736,0
1.237237237237237,0
1.238738738738739,0
1.24024024024024,0
1.241741741741742,0
1.243243243243243,0
1.244744744744745,0
1.246246246246246,0
1.247747747747748,0
1.249249249249249,0
1.250750750750751,0
1.252252252252252,0
1.253753753753754,0
1.255255255255255,0
1.256756756756757,0
1.258258258258258,0
1.25975975975976,0
1.261261261261261,0
1.262762762762763,0
1.264264264264264,0
1.265765765765766,0
1.267267267267267,0
1.268768768768769,0
1.27027027027027,0
1.271771771771772,0
1.273273273273273,0
1.274774774774775,0
1.276276276276276,0
1.277777777777778,0
1.279279279279279,0
1.280780780780781,0
1.282282282282282,0
1.283783783783784,0
1.285285285285285,0
1.286786786786787,0
1.288288288288288,0
1.28978978978979,0
1.291291291291291,0
1.292792792792793,0
1.294294294294294,0
1.295795795795796,0
1.297297297297297,0
1.298798798798799,0
1.3003003003003,0
1.301801801801802,0
1.303303303303303,0
1.304804804804805,0
1.306306306306306,0
1.307807807807808,0
1.309309309309309,0
1.310810810810811,0
1.312312312312312,0
1.313813813813814,0
1.315315315315315,0
1.316816816816817,0
1.318318318318318,0
1.31981981981982,0
1.321321321321321,0
1.322822822822823,0
1.324324324324324,0
1.325825825825826,0
1.327327327327327,0
1.328828828828829,0
1.33033033033033,0
1.331831831831832,0
1.333333333333333,0
1.334834834834835,0
1.336336336336336,0
1.337837837837838,0
1.339339339339339,0
1.340840840840841,0
1.342342342342342,0
1.343843843843844,0
1.345345345345345,0
1.346846846846847,0
1.348348348348348,0
1.34984984984985,0
1.351351351351351,0
1.352852852852853,0
1.354354354354354,0
1.355855855855856,0
1.357357357357357,0
1.358858858858859,0
1.36036036036036,0
1.361861861861862,0
1.363363363363363,0
1.364864864864865,0
1.366366366366366,0
1.367867867867868,0
1.369369369369369,0
1.370870870870871,0
1.372372372372372,0
1.373873873873874,0
1.375375375375375,0
1.376876876876877,0
1.378378378378378,0
1.37987987987988,0
1.381381381381381,0
1.382882882882883,0
1.384384384384384,0
1.385885885885886,0
1.387387387387387,0
1.388888888888889,0
1.39039039039039,0
1.391891891891892,0
1.393393393393393,0
1.394894894894895,0
1.396396396396396,0
1.397897897897898,0
1.399399399399399,0
1.400900900900901,0
1.402402402402402,0
1.403903903903904,0
1.405405405405405,0
1.406906906906907,0
1.408408408408408,0
1.40990990990991,0
1.411411411411411,0
1.412912912912913,0
1.414414414414414,0
1.415915915915916,0
1.417417417417417,0
1.418918918918919,0
1.42042042042042,0
1.421921921921922,0
1.423423423423424,0
1.424924924924925,0
1.426426426426426,0
1.427927927927928,0
1.429429429429429,0
1.430930930930931,0
1.432432432432432,0
1.433933933933934,0
1.435435435435436,0
1.436936936936937,0
1.438438438438439,0
1.43993993993994,0
1.441441441441441,0
1.442942942942943,0
1.444444444444444,0
1.445945945945946,0
1.447447447447447,0
1.448948948948949,0
1.450450450450451,0
1.451951951951952,0
1.453453453453454,0
1.454954954954955,0
1.456456456456456,0
1.457957957957958,0
1.459459459459459,0
1.460960960960961,0
1.462462462462462,0
1.463963963963964,0
1.465465465465466,0
1.466966966966967,0
1.468468468468469,0
1.46996996996997,0
1.471471471471471,0
1.472972972972973,0
1.474474474474474,0
1.475975975975976,0
1.477477477477477,0
1.478978978978979,0
1.480480480480481,0
1.481981981981982,0
1.483483483483484,0
1.484984984984985,0
1.486486486486486,0
1.487987987987988,0
1.489489489489489,0
1.490990990990991,0
1.492492492492492,0
1.493993993993994,0
1.495495495495496,0
1.496996996996997,0
1.498498498498499,0
1.5,0


==> code/cutoff_25.csv <==
0,1
0.0015015,1
0.003003,1
0.0045045,1
0.006006,1
0.0075075,1
0.009009,1
0.010511,1
0.012012,1
0.013514,1
0.015015,1
0.016517,1
0.018018,1
0.01952,1
0.021021,1
0.022523,1
0.024024,1
0.025526,1
0.027027,1
0.028529,1
0.03003,1
0.031532,1
0.033033,1
0.034535,1
0.036036,1
0.037538,1
0.039039,1
0.040541,1
0.042042,1
0.043544,1
0.045045,1
0.046547,1
0.048048,1
0.04955,1
0.051051,1
0.052553,1
0.054054,1
0.055556,1
0.057057,1
0.058559,1
0.06006,1
0.061562,1
0.063063,1
0.064565,1
0.066066,1
0.067568,1
0.069069,1
0.070571,1
0.072072,1
0.073574,1
0.075075,1
0.076577,1
0.078078,1
0.07958,1
0.081081,1
0.082583,1
0.084084,1
0.085586,1
0.087087,1
0.088589,1
0.09009,1
0.091592,1
0.093093,1
0.094595,1
0.096096,1
0.097598,1
0.099099,1
0.1006,1
0.1021,1
0.1036,1
0.10511,1
0.10661,1
0.10811,1
0.10961,1
0.11111,1
0.11261,1
0.11411,1
0.11562,1
0.11712,1
0.11862,1
0.12012,1
0.12162,1
0.12312,1
0.12462,1
0.12613,1
0.12763,1
0.12913,1
0.13063,1
0.13213,1
0.13363,1
0.13514,1
0.13664,1
0.13814,1
0.13964,1
0.14114,1
0.14264,1
0.14414,1
0.14565,1
0.14715,1
0.14865,1
0.15015,1
0.15165,1
0.15315,1
0.15465,1
0.15616,1
0.15766,1
0.15916,1
0.16066,1
0.16216,1
0.16366,1
0.16517,1
0.16667,1
0.16817,1
0.16967,1
0.17117,1
0.17267,1
0.17417,1
0.17568,1
0.17718,1
0.17868,1
0.18018,1
0.18168,1
0.18318,1
0.18468,1
0.18619,1
0.18769,1
0.18919,1
0.19069,1
0.19219,1
0.19369,1
0.1952,1
0.1967,1
0.1982,1
0.1997,1
0.2012,1
0.2027,1
0.2042,1
0.20571,1
0.20721,1
0.20871,1
0.21021,1
0.21171,1
0.21321,1
0.21471,1
0.21622,1
0.21772,1
0.21922,1
0.22072,1
0.22222,1
0.22372,1
0.22523,1
0.22673,1
0.22823,1
0.22973,1
0.23123,1
0.23273,1
0.23423,1
0.23574,1
0.23724,1
0.23874,1
0.24024,1
0.24174,1
0.24324,1
0.24474,1
0.24625,1
0.24775,1
0.24925,1
0.25075,1
0.25225,1
0.25375,1
0.25526,1
0.25676,1
0.25826,1
0.25976,1
0.26126,1
0.26276,1
0.26426,1
0.26577,1
0.26727,1
0.26877,1
0.27027,1
0.27177,1
0.27327,1
0.27477,1
0.27628,1
0.27778,1
0.27928,1
0.28078,1
0.28228,1
0.28378,1
0.28529,1
0.28679,1
0.28829,1
0.28979,1
0.29129,1
0.29279,1
0.29429,1
0.2958,1
0.2973,1
0.2988,1
0.3003,1
0.3018,1
0.3033,1
0.3048,1
0.30631,1
0.30781,1
0.30931,1
0.31081,1
0.31231,1
0.31381,1
0.31532,1
0.31682,1
0.31832,1
0.31982,1
0.32132,1
0.32282,1
0.32432,0.99999
0.32583,0.99999
0.32733,0.99999
0.32883,0.99999
0.33033,0.99998
0.33183,0.99998
0.33333,0.99997
0.33483,0.99997
0.33634,0.99996
0.33784,0.99995
0.33934,0.99994
0.34084,0.99992
0.34234,0.99991
0.34384,0.99989
0.34535,0.99987
0.34685,0.99985
0.34835,0.99982
0.34985,0.99979
0.35135,0.99976
0.35285,0.99972
0.35435,0.99968
0.35586,0.99963
0.35736,0.99957
0.35886,0.99951
0.36036,0.99945
0.36186,0.99937
0.36336,0.99929
0.36486,0.9992
0.36637,0.9991
0.36787,0.999
0.36937,0.99888
0.37087,0.99875
0.37237,0.99861
0.37387,0.99846
0.37538,0.9983
0.37688,0.99812
0.37838,0.99794
0.37988,0.99773
0.38138,0.99751
0.38288,0.99728
0.38438,0.99703
0.38589,0.99677
0.38739,0.99648
0.38889,0.99618
0.39039,0.99586
0.39189,0.99552
0.39339,0.99516
0.39489,0.99477
0.3964,0.99437
0.3979,0.99394
0.3994,0.99349
0.4009,0.99302
0.4024,0.99252
0.4039,0.992
0.40541,0.99145
0.40691,0.99087
0.40841,0.99027
0.40991,0.98963
0.41141,0.98897
0.41291,0.98828
0.41441,0.98756
0.41592,0.98681
0.41742,0.98603
0.41892,0.98521
0.42042,0.98436
0.42192,0.98348
0.42342,0.98257
0.42492,0.98162
0.42643,0.98063
0.42793,0.97961
0.42943,0.97856
0.43093,0.97746
0.43243,0.97633
0.43393,0.97516
0.43544,0.97395
0.43694,0.97271
0.43844,0.97142
0.43994,0.97009
0.44144,0.96873
0.44294,0.96732
0.44444,0.96587
0.44595,0.96438
0.44745,0.96285
0.44895,0.96127
0.45045,0.95965
0.45195,0.95799
0.45345,0.95629
0.45495,0.95454
0.45646,0.95275
0.45796,0.95091
0.45946,0.94903
0.46096,0.9471
0.46246,0.94513
0.46396,0.94311
0.46547,0.94105
0.46697,0.93894
0.46847,0.93679
0.46997,0.93459
0.47147,0.93234
0.47297,0.93005
0.47447,0.92771
0.47598,0.92532
0.47748,0.92289
0.47898,0.92041
0.48048,0.91788
0.48198,0.91531
0.48348,0.91269
0.48498,0.91002
0.48649,0.90731
0.48799,0.90455
0.48949,0.90174
0.49099,0.89889
0.49249,0.89599
0.49399,0.89304
0.4955,0.89005
0.497,0.88701
0.4985,0.88393
0.5,0.8808
0.5015,0.87762
0.503,0.8744
0.5045,0.87113
0.50601,0.86782
0.50751,0.86447
0.50901,0.86107
0.51051,0.85762
0.51201,0.85413
0.51351,0.8506
0.51502,0.84702
0.51652,0.84341
0.51802,0.83974
0.51952,0.83604
0.52102,0.83229
0.52252,0.82851
0.52402,0.82468
0.52553,0.82081
0.52703,0.8169
0.52853,0.81295
0.53003,0.80896
0.53153,0.80493
0.53303,0.80086
0.53453,0.79675
0.53604,0.79261
0.53754,0.78843
0.53904,0.78421
0.54054,0.77995
0.54204,0.77566
0.54354,0.77133
0.54505,0.76697
0.54655,0.76258
0.54805,0.75815
0.54955,0.75368
0.55105,0.74919
0.55255,0.74466
0.55405,0.7401
0.55556,0.7355
0.55706,0.73088
0.55856,0.72623
0.56006,0.72155
0.56156,0.71684
0.56306,0.7121
0.56456,0.70733
0.56607,0.70253
0.56757,0.69771
0.56907,0.69287
0.57057,0.688
0.57207,0.6831
0.57357,0.67818
0.57508,0.67324
0.57658,0.66827
0.57808,0.66328
0.57958,0.65827
0.58108,0.65324
0.58258,0.64819
0.58408,0.64312
0.58559,0.63803
0.58709,0.63292
0.58859,0.6278
0.59009,0.62266
0.59159,0.6175
0.59309,0.61233
0.59459,0.60714
0.5961,0.60194
0.5976,0.59672
0.5991,0.59149
0.6006,0.58625
0.6021,0.581
0.6036,0.57574
0.60511,0.57046
0.60661,0.56518
0.60811,0.55989
0.60961,0.5546
0.61111,0.54929
0.61261,0.54398
0.61411,0.53866
0.61562,0.53334
0.61712,0.52801
0.61862,0.52268
0.62012,0.51735
0.62162,0.51201
0.62312,0.50667
0.62462,0.50133
0.62613,0.496
0.62763,0.49066
0.62913,0.48532
0.63063,0.47999
0.63213,0.47465
0.63363,0.46932
0.63514,0.464
0.63664,0.45868
0.63814,0.45337
0.63964,0.44806
0.64114,0.44275
0.64264,0.43746
0.64414,0.43217
0.64565,0.4269
0.64715,0.42163
0.64865,0.41637
0.65015,0.41113
0.65165,0.40589
0.65315,0.40067
0.65465,0.39546
0.65616,0.39027
0.65766,0.38509
0.65916,0.37992
0.66066,0.37477
0.66216,0.36964
0.66366,0.36452
0.66517,0.35942
0.66667,0.35434
0.66817,0.34928
0.66967,0.34424
0.67117,0.33922
0.67267,0.33422
0.67417,0.32924
0.67568,0.32429
0.67718,0.31936
0.67868,0.31445
0.68018,0.30957
0.68168,0.30471
0.68318,0.29987
0.68468,0.29506
0.68619,0.29028
0.68769,0.28553
0.68919,0.28081
0.69069,0.27611
0.69219,0.27144
0.69369,0.2668
0.6952,0.2622
0.6967,0.25762
0.6982,0.25308
0.6997,0.24856
0.7012,0.24408
0.7027,0.23964
0.7042,0.23522
0.70571,0.23084
0.70721,0.2265
0.70871,0.22219
0.71021,0.21792
0.71171,0.21368
0.71321,0.20948
0.71471,0.20531
0.71622,0.20119
0.71772,0.1971
0.71922,0.19305
0.72072,0.18904
0.72222,0.18507
0.72372,0.18114
0.72523,0.17725
0.72673,0.1734
0.72823,0.16959
0.72973,0.16583
0.73123,0.1621
0.73273,0.15842
0.73423,0.15478
0.73574,0.15118
0.73724,0.14763
0.73874,0.14412
0.74024,0.14065
0.74174,0.13723
0.74324,0.13385
0.74474,0.13052
0.74625,0.12723
0.74775,0.12398
0.74925,0.12079
0.75075,0.11763
0.75225,0.11452
0.75375,0.11146
0.75526,0.10845
0.75676,0.10548
0.75826,0.10256
0.75976,0.099679
0.76126,0.096849
0.76276,0.094066
0.76426,0.091329
0.76577,0.088639
0.76727,0.085996
0.76877,0.083399
0.77027,0.080849
0.77177,0.078346
0.77327,0.07589
0.77477,0.07348
0.77628,0.071117
0.77778,0.0688
0.77928,0.06653
0.78078,0.064307
0.78228,0.062129
0.78378,0.059997
0.78529,0.057912
0.78679,0.055872
0.78829,0.053877
0.78979,0.051928
0.79129,0.050024
0.79279,0.048165
0.79429,0.04635
0.7958,0.04458
0.7973,0.042853
0.7988,0.041171
0.8003,0.039531
0.8018,0.037935
0.8033,0.036381
0.8048,0.03487
0.80631,0.0334
0.80781,0.031972
0.80931,0.030585
0.81081,0.029239
0.81231,0.027933
0.81381,0.026666
0.81532,0.025439
0.81682,0.02425
0.81832,0.0231
0.81982,0.021987
0.82132,0.020912
0.82282,0.019873
0.82432,0.01887
0.82583,0.017903
0.82733,0.01697
0.82883,0.016072
0.83033,0.015207
0.83183,0.014376
0.83333,0.013577
0.83483,0.01281
0.83634,0.012074
0.83784,0.011368
0.83934,0.010692
0.84084,0.010046
0.84234,0.0094276
0.84384,0.0088373
0.84535,0.0082741
0.84685,0.0077373
0.84835,0.0072262
0.84985,0.0067401
0.85135,0.0062783
0.85285,0.0058402
0.85435,0.0054249
0.85586,0.0050318
0.85736,0.0046601
0.85886,0.0043092
0.86036,0.0039783
0.86186,0.0036668
0.86336,0.0033738
0.86486,0.0030988
0.86637,0.0028411
0.86787,0.0025998
0.86937,0.0023744
0.87087,0.0021642
0.87237,0.0019684
0.87387,0.0017865
0.87538,0.0016178
0.87688,0.0014616
0.87838,0.0013173
0.87988,0.0011843
0.88138,0.001062
0.88288,0.00094972
0.88438,0.00084695
0.88589,0.00075311
0.88739,0.00066764
0.88889,0.00059001
0.89039,0.0005197
0.89189,0.00045621
0.89339,0.00039905
0.89489,0.00034776
0.8964,0.00030189
0.8979,0.00026102
0.8994,0.00022472
0.9009,0.00019262
0.9024,0.00016435
0.9039,0.00013955
0.90541,0.00011789
0.90691,9.9064e-05
0.90841,8.2782e-05
0.90991,6.8772e-05
0.91141,5.6783e-05
0.91291,4.6581e-05
0.91441,3.7953e-05
0.91592,3.0702e-05
0.91742,2.4648e-05
0.91892,1.9631e-05
0.92042,1.5503e-05
0.92192,1.2135e-05
0.92342,9.4086e-06
0.92492,7.2221e-06
0.92643,5.485e-06
0.92793,4.1189e-06
0.92943,3.056e-06
0.93093,2.2385e-06
0.93243,1.6175e-06
0.93393,1.1517e-06
0.93544,8.074e-07
0.93694,5.5661e-07
0.93844,3.7688e-07
0.93994,2.503e-07
0.94144,1.6281e-07
0.94294,1.0355e-07
0.94444,6.4281e-08
0.94595,3.8868e-08
0.94745,2.284e-08
0.94895,1.301e-08
0.95045,7.1642e-09
0.95195,3.8014e-09
0.95345,1.9366e-09
0.95495,9.4346e-10
0.95646,4.3747e-10
0.95796,1.9206e-10
0.95946,7.9351e-11
0.96096,3.0636e-11
0.96246,1.0964e-11
0.96396,3.6026e-12
0.96547,1.0749e-12
0.96697,2.8738e-13
0.96847,6.7785e-14
0.96997,1.3842e-14
0.97147,2.3922e-15
0.97297,3.4026e-16
0.97447,3.8489e-17
0.97598,3.3168e-18
0.97748,2.0621e-19
0.97898,8.6248e-21
0.98048,2.2146e-22
0.98198,3.0901e-24
0.98348,1.984e-26
0.98498,4.6438e-29
0.98649,2.8307e-32
0.98799,2.7131e-36
0.98949,1.8504e-41
0.99099,2.3956e-48
0.99249,5.4562e-58
0.99399,1.878e-72
0.9955,1.4763e-96
0.997,9.148e-145
0.9985,2.1882e-289
1,0
1.0015,0
1.003,0
1.0045,0
1.006,0
1.0075,0
1.009,0
1.0105,0
1.012,0
1.0135,0
1.015,0
1.0165,0
1.018,0
1.0195,0
1.021,0
1.0225,0
1.024,0
1.0255,0
1.027,0
1.0285,0
1.03,0
1.0315,0
1.033,0
1.0345,0
1.036,0
1.0375,0
1.039,0
1.0405,0
1.042,0
1.0435,0
1.045,0
1.0465,0
1.048,0
1.0495,0
1.0511,0
1.0526,0
1.0541,0
1.0556,0
1.0571,0
1.0586,0
1.0601,0
1.0616,0
1.0631,0
1.0646,0
1.0661,0
1.0676,0
1.0691,0
1.0706,0
1.0721,0
1.0736,0
1.0751,0
1.0766,0
1.0781,0
1.0796,0
1.0811,0
1.0826,0
1.0841,0
1.0856,0
1.0871,0
1.0886,0
1.0901,0
1.0916,0
1.0931,0
1.0946,0
1.0961,0
1.0976,0
1.0991,0
1.1006,0
1.1021,0
1.1036,0
1.1051,0
1.1066,0
1.1081,0
1.1096,0
1.1111,0
1.1126,0
1.1141,0
1.1156,0
1.1171,0
1.1186,0
1.1201,0
1.1216,0
1.1231,0
1.1246,0
1.1261,0
1.1276,0
1.1291,0
1.1306,0
1.1321,0
1.1336,0
1.1351,0
1.1366,0
1.1381,0
1.1396,0
1.1411,0
1.1426,0
1.1441,0
1.1456,0
1.1471,0
1.1486,0
1.1502,0
1.1517,0
1.1532,0
1.1547,0
1.1562,0
1.1577,0
1.1592,0
1.1607,0
1.1622,0
1.1637,0
1.1652,0
1.1667,0
1.1682,0
1.1697,0
1.1712,0
1.1727,0
1.1742,0
1.1757,0
1.1772,0
1.1787,0
1.1802,0
1.1817,0
1.1832,0
1.1847,0
1.1862,0
1.1877,0
1.1892,0
1.1907,0
1.1922,0
1.1937,0
1.1952,0
1.1967,0
1.1982,0
1.1997,0
1.2012,0
1.2027,0
1.2042,0
1.2057,0
1.2072,0
1.2087,0
1.2102,0
1.2117,0
1.2132,0
1.2147,0
1.2162,0
1.2177,0
1.2192,0
1.2207,0
1.2222,0
1.2237,0
1.2252,0
1.2267,0
1.2282,0
1.2297,0
1.2312,0
1.2327,0
1.2342,0
1.2357,0
1.2372,0
1.2387,0
1.2402,0
1.2417,0
1.2432,0
1.2447,0
1.2462,0
1.2477,0
1.2492,0
1.2508,0
1.2523,0
1.2538,0
1.2553,0
1.2568,0
1.2583,0
1.2598,0
1.2613,0
1.2628,0
1.2643,0
1.2658,0
1.2673,0
1.2688,0
1.2703,0
1.2718,0
1.2733,0
1.2748,0
1.2763,0
1.2778,0
1.2793,0
1.2808,0
1.2823,0
1.2838,0
1.2853,0
1.2868,0
1.2883,0
1.2898,0
1.2913,0
1.2928,0
1.2943,0
1.2958,0
1.2973,0
1.2988,0
1.3003,0
1.3018,0
1.3033,0
1.3048,0
1.3063,0
1.3078,0
1.3093,0
1.3108,0
1.3123,0
1.3138,0
1.3153,0
1.3168,0
1.3183,0
1.3198,0
1.3213,0
1.3228,0
1.3243,0
1.3258,0
1.3273,0
1.3288,0
1.3303,0
1.3318,0
1.3333,0
1.3348,0
1.3363,0
1.3378,0
1.3393,0
1.3408,0
1.3423,0
1.3438,0
1.3453,0
1.3468,0
1.3483,0
1.3498,0
1.3514,0
1.3529,0
1.3544,0
1.3559,0
1.3574,0
1.3589,0
1.3604,0
1.3619,0
1.3634,0
1.3649,0
1.3664,0
1.3679,0
1.3694,0
1.3709,0
1.3724,0
1.3739,0
1.3754,0
1.3769,0
1.3784,0
1.3799,0
1.3814,0
1.3829,0
1.3844,0
1.3859,0
1.3874,0
1.3889,0
1.3904,0
1.3919,0
1.3934,0
1.3949,0
1.3964,0
1.3979,0
1.3994,0
1.4009,0
1.4024,0
1.4039,0
1.4054,0
1.4069,0
1.4084,0
1.4099,0
1.4114,0
1.4129,0
1.4144,0
1.4159,0
1.4174,0
1.4189,0
1.4204,0
1.4219,0
1.4234,0
1.4249,0
1.4264,0
1.4279,0
1.4294,0
1.4309,0
1.4324,0
1.4339,0
1.4354,0
1.4369,0
1.4384,0
1.4399,0
1.4414,0
1.4429,0
1.4444,0
1.4459,0
1.4474,0
1.4489,0
1.4505,0
1.452,0
1.4535,0
1.455,0
1.4565,0
1.458,0
1.4595,0
1.461,0
1.4625,0
1.464,0
1.4655,0
1.467,0
1.4685,0
1.47,0
1.4715,0
1.473,0
1.4745,0
1.476,0
1.4775,0
1.479,0
1.4805,0
1.482,0
1.4835,0
1.485,0
1.4865,0
1.488,0
1.4895,0
1.491,0
1.4925,0
1.494,0
1.4955,0
1.497,0
1.4985,0
1.5,0


==> code/cutoff_5.csv <==
0,1
0.0015015,1
0.003003,1
0.0045045,1
0.006006,1
0.0075075,1
0.009009,1
0.010511,1
0.012012,1
0.013514,1
0.015015,1
0.016517,1
0.018018,1
0.01952,1
0.021021,1
0.022523,1
0.024024,1
0.025526,1
0.027027,1
0.028529,1
0.03003,1
0.031532,1
0.033033,1
0.034535,1
0.036036,1
0.037538,1
0.039039,1
0.040541,1
0.042042,1
0.043544,1
0.045045,1
0.046547,1
0.048048,1
0.04955,1
0.051051,1
0.052553,1
0.054054,1
0.055556,1
0.057057,1
0.058559,1
0.06006,1
0.061562,1
0.063063,1
0.064565,1
0.066066,1
0.067568,1
0.069069,1
0.070571,1
0.072072,1
0.073574,1
0.075075,1
0.076577,1
0.078078,1
0.07958,1
0.081081,1
0.082583,1
0.084084,1
0.085586,1
0.087087,1
0.088589,1
0.09009,1
0.091592,1
0.093093,1
0.094595,1
0.096096,1
0.097598,1
0.099099,1
0.1006,1
0.1021,1
0.1036,1
0.10511,1
0.10661,1
0.10811,1
0.10961,1
0.11111,1
0.11261,1
0.11411,1
0.11562,1
0.11712,1
0.11862,1
0.12012,1
0.12162,1
0.12312,1
0.12462,1
0.12613,1
0.12763,1
0.12913,1
0.13063,1
0.13213,1
0.13363,1
0.13514,1
0.13664,1
0.13814,1
0.13964,1
0.14114,1
0.14264,1
0.14414,1
0.14565,1
0.14715,1
0.14865,1
0.15015,1
0.15165,1
0.15315,1
0.15465,1
0.15616,1
0.15766,1
0.15916,1
0.16066,1
0.16216,1
0.16366,1
0.16517,1
0.16667,1
0.16817,1
0.16967,1
0.17117,1
0.17267,1
0.17417,1
0.17568,1
0.17718,1
0.17868,1
0.18018,1
0.18168,1
0.18318,1
0.18468,1
0.18619,1
0.18769,1
0.18919,1
0.19069,1
0.19219,1
0.19369,1
0.1952,1
0.1967,1
0.1982,1
0.1997,1
0.2012,1
0.2027,1
0.2042,1
0.20571,1
0.20721,1
0.20871,1
0.21021,1
0.21171,1
0.21321,1
0.21471,1
0.21622,1
0.21772,1
0.21922,1
0.22072,1
0.22222,1
0.22372,1
0.22523,1
0.22673,1
0.22823,1
0.22973,1
0.23123,1
0.23273,1
0.23423,1
0.23574,1
0.23724,1
0.23874,1
0.24024,1
0.24174,1
0.24324,1
0.24474,1
0.24625,1
0.24775,1
0.24925,1
0.25075,1
0.25225,1
0.25375,1
0.25526,1
0.25676,1
0.25826,1
0.25976,1
0.26126,1
0.26276,1
0.26426,1
0.26577,1
0.26727,1
0.26877,1
0.27027,1
0.27177,1
0.27327,1
0.27477,1
0.27628,1
0.27778,1
0.27928,1
0.28078,1
0.28228,1
0.28378,1
0.28529,1
0.28679,1
0.28829,1
0.28979,1
0.29129,1
0.29279,1
0.29429,1
0.2958,1
0.2973,1
0.2988,1
0.3003,1
0.3018,1
0.3033,1
0.3048,1
0.30631,1
0.30781,1
0.30931,1
0.31081,1
0.31231,1
0.31381,1
0.31532,1
0.31682,1
0.31832,1
0.31982,1
0.32132,1
0.32282,1
0.32432,1
0.32583,1
0.32733,1
0.32883,1
0.33033,1
0.33183,1
0.33333,1
0.33483,1
0.33634,1
0.33784,1
0.33934,1
0.34084,1
0.34234,1
0.34384,1
0.34535,1
0.34685,1
0.34835,1
0.34985,1
0.35135,1
0.35285,1
0.35435,1
0.35586,1
0.35736,1
0.35886,1
0.36036,1
0.36186,1
0.36336,1
0.36486,1
0.36637,1
0.36787,1
0.36937,1
0.37087,1
0.37237,1
0.37387,1
0.37538,1
0.37688,1
0.37838,1
0.37988,1
0.38138,1
0.38288,1
0.38438,1
0.38589,1
0.38739,1
0.38889,1
0.39039,1
0.39189,1
0.39339,1
0.39489,1
0.3964,1
0.3979,1
0.3994,1
0.4009,1
0.4024,1
0.4039,1
0.40541,1
0.40691,1
0.40841,1
0.40991,1
0.41141,1
0.41291,1
0.41441,1
0.41592,1
0.41742,1
0.41892,1
0.42042,1
0.42192,1
0.42342,1
0.42492,1
0.42643,1
0.42793,1
0.42943,1
0.43093,1
0.43243,1
0.43393,1
0.43544,1
0.43694,1
0.43844,1
0.43994,1
0.44144,1
0.44294,1
0.44444,1
0.44595,1
0.44745,1
0.44895,1
0.45045,1
0.45195,1
0.45345,1
0.45495,1
0.45646,1
0.45796,1
0.45946,1
0.46096,1
0.46246,1
0.46396,1
0.46547,1
0.46697,1
0.46847,1
0.46997,1
0.47147,1
0.47297,1
0.47447,1
0.47598,1
0.47748,1
0.47898,1
0.48048,1
0.48198,1
0.48348,1
0.48498,1
0.48649,1
0.48799,1
0.48949,1
0.49099,1
0.49249,1
0.49399,1
0.4955,1
0.497,1
0.4985,1
0.5,1
0.5015,1
0.503,1
0.5045,1
0.50601,1
0.50751,1
0.50901,1
0.51051,1
0.51201,1
0.51351,1
0.51502,1
0.51652,1
0.51802,1
0.51952,1
0.52102,1
0.52252,1
0.52402,1
0.52553,1
0.52703,1
0.52853,1
0.53003,1
0.53153,1
0.53303,1
0.53453,1
0.53604,1
0.53754,1
0.53904,1
0.54054,1
0.54204,1
0.54354,1
0.54505,1
0.54655,1
0.54805,1
0.54955,1
0.55105,1
0.55255,1
0.55405,1
0.55556,1
0.55706,1
0.55856,1
0.56006,1
0.56156,1
0.56306,1
0.56456,1
0.56607,1
0.56757,1
0.56907,0.99999
0.57057,0.99999
0.57207,0.99999
0.57357,0.99999
0.57508,0.99998
0.57658,0.99998
0.57808,0.99997
0.57958,0.99996
0.58108,0.99995
0.58258,0.99994
0.58408,0.99992
0.58559,0.99991
0.58709,0.99988
0.58859,0.99986
0.59009,0.99983
0.59159,0.99979
0.59309,0.99975
0.59459,0.9997
0.5961,0.99964
0.5976,0.99957
0.5991,0.9995
0.6006,0.99941
0.6021,0.99931
0.6036,0.9992
0.60511,0.99907
0.60661,0.99893
0.60811,0.99877
0.60961,0.99859
0.61111,0.99839
0.61261,0.99816
0.61411,0.99792
0.61562,0.99764
0.61712,0.99734
0.61862,0.99701
0.62012,0.99664
0.62162,0.99624
0.62312,0.9958
0.62462,0.99532
0.62613,0.9948
0.62763,0.99423
0.62913,0.99362
0.63063,0.99295
0.63213,0.99223
0.63363,0.99145
0.63514,0.99062
0.63664,0.98971
0.63814,0.98875
0.63964,0.98771
0.64114,0.98659
0.64264,0.9854
0.64414,0.98413
0.64565,0.98277
0.64715,0.98133
0.64865,0.97979
0.65015,0.97815
0.65165,0.97642
0.65315,0.97458
0.65465,0.97262
0.65616,0.97056
0.65766,0.96838
0.65916,0.96608
0.66066,0.96365
0.66216,0.96108
0.66366,0.95839
0.66517,0.95555
0.66667,0.95257
0.66817,0.94945
0.66967,0.94617
0.67117,0.94273
0.67267,0.93913
0.67417,0.93537
0.67568,0.93144
0.67718,0.92733
0.67868,0.92305
0.68018,0.91858
0.68168,0.91393
0.68318,0.90909
0.68468,0.90406
0.68619,0.89884
0.68769,0.89341
0.68919,0.88779
0.69069,0.88196
0.69219,0.87592
0.69369,0.86967
0.6952,0.86322
0.6967,0.85655
0.6982,0.84967
0.6997,0.84258
0.7012,0.83527
0.7027,0.82774
0.7042,0.82
0.70571,0.81205
0.70721,0.80388
0.70871,0.7955
0.71021,0.7869
0.71171,0.7781
0.71321,0.7691
0.71471,0.75989
0.71622,0.75048
0.71772,0.74088
0.71922,0.73109
0.72072,0.72111
0.72222,0.71095
0.72372,0.70062
0.72523,0.69011
0.72673,0.67945
0.72823,0.66864
0.72973,0.65767
0.73123,0.64657
0.73273,0.63534
0.73423,0.62399
0.73574,0.61253
0.73724,0.60096
0.73874,0.58931
0.74024,0.57757
0.74174,0.56576
0.74324,0.55388
0.74474,0.54196
0.74625,0.53
0.74775,0.51801
0.74925,0.50601
0.75075,0.49399
0.75225,0.48199
0.75375,0.47
0.75526,0.45804
0.75676,0.44612
0.75826,0.43424
0.75976,0.42243
0.76126,0.41069
0.76276,0.39904
0.76426,0.38747
0.76577,0.37601
0.76727,0.36466
0.76877,0.35343
0.77027,0.34233
0.77177,0.33136
0.77327,0.32055
0.77477,0.30989
0.77628,0.29938
0.77778,0.28905
0.77928,0.27889
0.78078,0.26891
0.78228,0.25912
0.78378,0.24952
0.78529,0.24011
0.78679,0.2309
0.78829,0.2219
0.78979,0.2131
0.79129,0.2045
0.79279,0.19612
0.79429,0.18795
0.7958,0.18
0.7973,0.17226
0.7988,0.16473
0.8003,0.15742
0.8018,0.15033
0.8033,0.14345
0.8048,0.13678
0.80631,0.13033
0.80781,0.12408
0.80931,0.11804
0.81081,0.11221
0.81231,0.10659
0.81381,0.10116
0.81532,0.095937
0.81682,0.090906
0.81832,0.086068
0.81982,0.081418
0.82132,0.076953
0.82282,0.072669
0.82432,0.068563
0.82583,0.064631
0.82733,0.060867
0.82883,0.05727
0.83033,0.053833
0.83183,0.050553
0.83333,0.047426
0.83483,0.044447
0.83634,0.041611
0.83784,0.038916
0.83934,0.036355
0.84084,0.033925
0.84234,0.031621
0.84384,0.029439
0.84535,0.027375
0.84685,0.025424
0.84835,0.023583
0.84985,0.021846
0.85135,0.020211
0.85285,0.018672
0.85435,0.017226
0.85586,0.015869
0.85736,0.014597
0.85886,0.013407
0.86036,0.012294
0.86186,0.011255
0.86336,0.010286
0.86486,0.0093846
0.86637,0.0085466
0.86787,0.007769
0.86937,0.0070486
0.87087,0.0063823
0.87237,0.0057671
0.87387,0.0052001
0.87538,0.0046785
0.87688,0.0041996
0.87838,0.0037608
0.87988,0.0033595
0.88138,0.0029934
0.88288,0.0026602
0.88438,0.0023575
0.88589,0.0020833
0.88739,0.0018355
0.88889,0.0016122
0.89039,0.0014114
0.89189,0.0012315
0.89339,0.0010708
0.89489,0.00092761
0.8964,0.00080052
0.8979,0.00068808
0.8994,0.00058897
0.9009,0.00050194
0.9024,0.00042582
0.9039,0.00035951
0.90541,0.00030201
0.90691,0.00025237
0.90841,0.00020973
0.90991,0.00017328
0.91141,0.00014229
0.91291,0.0001161
0.91441,9.409e-05
0.91592,7.571e-05
0.91742,6.0464e-05
0.91892,4.7905e-05
0.92042,3.7638e-05
0.92192,2.9309e-05
0.92342,2.2609e-05
0.92492,1.7268e-05
0.92643,1.3049e-05
0.92793,9.7507e-06
0.92943,7.1991e-06
0.93093,5.2478e-06
0.93243,3.7735e-06
0.93393,2.6742e-06
0.93544,1.8658e-06
0.93694,1.2802e-06
0.93844,8.628e-07
0.93994,5.7038e-07
0.94144,3.6931e-07
0.94294,2.3383e-07
0.94444,1.445e-07
0.94595,8.6981e-08
0.94745,5.0886e-08
0.94895,2.886e-08
0.95045,1.5823e-08
0.95195,8.3594e-09
0.95345,4.2405e-09
0.95495,2.0571e-09
0.95646,9.4984e-10
0.95796,4.1526e-10
0.95946,1.7086e-10
0.96096,6.5695e-11
0.96246,2.3415e-11
0.96396,7.6627e-12
0.96547,2.2771e-12
0.96697,6.0639e-13
0.96847,1.4247e-13
0.96997,2.8979e-14
0.97147,4.9886e-15
0.97297,7.0685e-16
0.97447,7.9651e-17
0.97598,6.8379e-18
0.97748,4.2353e-19
0.97898,1.7648e-20
0.98048,4.5148e-22
0.98198,6.2765e-24
0.98348,4.0152e-26
0.98498,9.3641e-29
0.98649,5.6875e-32
0.98799,5.4319e-36
0.98949,3.6917e-41
0.99099,4.7625e-48
0.99249,1.0809e-57
0.99399,3.7078e-72
0.9955,2.9048e-96
0.997,1.7938e-144
0.9985,4.2764e-289
1,0
1.0015,0
1.003,0
1.0045,0
1.006,0
1.0075,0
1.009,0
1.0105,0
1.012,0
1.0135,0
1.015,0
1.0165,0
1.018,0
1.0195,0
1.021,0
1.0225,0
1.024,0
1.0255,0
1.027,0
1.0285,0
1.03,0
1.0315,0
1.033,0
1.0345,0
1.036,0
1.0375,0
1.039,0
1.0405,0
1.042,0
1.0435,0
1.045,0
1.0465,0
1.048,0
1.0495,0
1.0511,0
1.0526,0
1.0541,0
1.0556,0
1.0571,0
1.0586,0
1.0601,0
1.0616,0
1.0631,0
1.0646,0
1.0661,0
1.0676,0
1.0691,0
1.0706,0
1.0721,0
1.0736,0
1.0751,0
1.0766,0
1.0781,0
1.0796,0
1.0811,0
1.0826,0
1.0841,0
1.0856,0
1.0871,0
1.0886,0
1.0901,0
1.0916,0
1.0931,0
1.0946,0
1.0961,0
1.0976,0
1.0991,0
1.1006,0
1.1021,0
1.1036,0
1.1051,0
1.1066,0
1.1081,0
1.1096,0
1.1111,0
1.1126,0
1.1141,0
1.1156,0
1.1171,0
1.1186,0
1.1201,0
1.1216,0
1.1231,0
1.1246,0
1.1261,0
1.1276,0
1.1291,0
1.1306,0
1.1321,0
1.1336,0
1.1351,0
1.1366,0
1.1381,0
1.1396,0
1.1411,0
1.1426,0
1.1441,0
1.1456,0
1.1471,0
1.1486,0
1.1502,0
1.1517,0
1.1532,0
1.1547,0
1.1562,0
1.1577,0
1.1592,0
1.1607,0
1.1622,0
1.1637,0
1.1652,0
1.1667,0
1.1682,0
1.1697,0
1.1712,0
1.1727,0
1.1742,0
1.1757,0
1.1772,0
1.1787,0
1.1802,0
1.1817,0
1.1832,0
1.1847,0
1.1862,0
1.1877,0
1.1892,0
1.1907,0
1.1922,0
1.1937,0
1.1952,0
1.1967,0
1.1982,0
1.1997,0
1.2012,0
1.2027,0
1.2042,0
1.2057,0
1.2072,0
1.2087,0
1.2102,0
1.2117,0
1.2132,0
1.2147,0
1.2162,0
1.2177,0
1.2192,0
1.2207,0
1.2222,0
1.2237,0
1.2252,0
1.2267,0
1.2282,0
1.2297,0
1.2312,0
1.2327,0
1.2342,0
1.2357,0
1.2372,0
1.2387,0
1.2402,0
1.2417,0
1.2432,0
1.2447,0
1.2462,0
1.2477,0
1.2492,0
1.2508,0
1.2523,0
1.2538,0
1.2553,0
1.2568,0
1.2583,0
1.2598,0
1.2613,0
1.2628,0
1.2643,0
1.2658,0
1.2673,0
1.2688,0
1.2703,0
1.2718,0
1.2733,0
1.2748,0
1.2763,0
1.2778,0
1.2793,0
1.2808,0
1.2823,0
1.2838,0
1.2853,0
1.2868,0
1.2883,0
1.2898,0
1.2913,0
1.2928,0
1.2943,0
1.2958,0
1.2973,0
1.2988,0
1.3003,0
1.3018,0
1.3033,0
1.3048,0
1.3063,0
1.3078,0
1.3093,0
1.3108,0
1.3123,0
1.3138,0
1.3153,0
1.3168,0
1.3183,0
1.3198,0
1.3213,0
1.3228,0
1.3243,0
1.3258,0
1.3273,0
1.3288,0
1.3303,0
1.3318,0
1.3333,0
1.3348,0
1.3363,0
1.3378,0
1.3393,0
1.3408,0
1.3423,0
1.3438,0
1.3453,0
1.3468,0
1.3483,0
1.3498,0
1.3514,0
1.3529,0
1.3544,0
1.3559,0
1.3574,0
1.3589,0
1.3604,0
1.3619,0
1.3634,0
1.3649,0
1.3664,0
1.3679,0
1.3694,0
1.3709,0
1.3724,0
1.3739,0
1.3754,0
1.3769,0
1.3784,0
1.3799,0
1.3814,0
1.3829,0
1.3844,0
1.3859,0
1.3874,0
1.3889,0
1.3904,0
1.3919,0
1.3934,0
1.3949,0
1.3964,0
1.3979,0
1.3994,0
1.4009,0
1.4024,0
1.4039,0
1.4054,0
1.4069,0
1.4084,0
1.4099,0
1.4114,0
1.4129,0
1.4144,0
1.4159,0
1.4174,0
1.4189,0
1.4204,0
1.4219,0
1.4234,0
1.4249,0
1.4264,0
1.4279,0
1.4294,0
1.4309,0
1.4324,0
1.4339,0
1.4354,0
1.4369,0
1.4384,0
1.4399,0
1.4414,0
1.4429,0
1.4444,0
1.4459,0
1.4474,0
1.4489,0
1.4505,0
1.452,0
1.4535,0
1.455,0
1.4565,0
1.458,0
1.4595,0
1.461,0
1.4625,0
1.464,0
1.4655,0
1.467,0
1.4685,0
1.47,0
1.4715,0
1.473,0
1.4745,0
1.476,0
1.4775,0
1.479,0
1.4805,0
1.482,0
1.4835,0
1.485,0
1.4865,0
1.488,0
1.4895,0
1.491,0
1.4925,0
1.494,0
1.4955,0
1.497,0
1.4985,0
1.5,0


==> code/wendland.csv <==
0,1
0.001501501501501501,0.9999775225591041
0.003003003003003003,0.9999103601339894
0.004504504504504504,0.9997989162019577
0.006006006006006006,0.9996435924178266
0.007507507507507507,0.9994447886175978
0.009009009009009009,0.9992029028221164
0.01051051051051051,0.9989183312407358
0.01201201201201201,0.998591468274982
0.01351351351351351,0.9982227065222136
0.01501501501501501,0.9978124367792889
0.01651651651651652,0.9973610480462269
0.01801801801801802,0.9968689275298708
0.01951951951951952,0.9963364606475528
0.02102102102102102,0.9957640310307539
0.02252252252252252,0.9951520205287722
0.02402402402402402,0.9945008092123814
0.02552552552552553,0.993810775377497
0.02702702702702703,0.9930822955488395
0.02852852852852853,0.9923157444835948
0.03003003003003003,0.9915114951750811
0.03153153153153153,0.9906699188564106
0.03303303303303303,0.9897913850041524
0.03453453453453453,0.9888762613419971
0.03603603603603604,0.9879249138444174
0.03753753753753754,0.9869377067403345
0.03903903903903904,0.9859150025167801
0.04054054054054054,0.9848571619225593
0.04204204204204204,0.9837645439719147
0.04354354354354354,0.9826375059481879
0.04504504504504504,0.981476403407485
0.04654654654654655,0.9802815901823394
0.04804804804804805,0.979053418385374
0.04954954954954955,0.9777922384129647
0.05105105105105105,0.9764983989489058
0.05255255255255255,0.9751722469680689
0.05405405405405406,0.9738141277400711
0.05555555555555555,0.9724243848329354
0.05705705705705705,0.971003360116754
0.05855855855855856,0.9695513937673536
0.06006006006006006,0.968068824269955
0.06156156156156156,0.9665559884228409
0.06306306306306306,0.9650132213410157
0.06456456456456457,0.9634408564598704
0.06606606606606606,0.961839225538846
0.06756756756756757,0.9602086586650946
0.06906906906906907,0.9585494842571463
0.07057057057057058,0.9568620290685691
0.07207207207207207,0.9551466181916345
0.07357357357357357,0.9534035750609801
0.07507507507507508,0.9516332214572708
0.07657657657657657,0.9498358775108663
0.07807807807807808,0.9480118617054808
0.07957957957957958,0.9461614908818475
0.08108108108108109,0.9442850802413826
0.08258258258258258,0.9423829433498473
0.08408408408408408,0.9404553921410113
0.08558558558558559,0.9385027369203169
0.08708708708708708,0.9365252863685419
0.08858858858858859,0.934523347545463
0.09009009009009009,0.9324972258935185
0.0915915915915916,0.9304472252414712
0.09309309309309309,0.9283736478080737
0.0945945945945946,0.9262767942057301
0.0960960960960961,0.924156963444159
0.09759759759759759,0.9220144529340581
0.0990990990990991,0.9198495584907662
0.1006006006006006,0.9176625743379272
0.1021021021021021,0.9154537931111533
0.1036036036036036,0.9132235058616878
0.1051051051051051,0.91097200206007
0.1066066066066066,0.9086995695997953
0.1081081081081081,0.9064064948009817
0.1096096096096096,0.9040930624140319
0.1111111111111111,0.9017595556232958
0.1126126126126126,0.8994062560507353
0.1141141141141141,0.8970334437595855
0.1156156156156156,0.8946413972580205
0.1171171171171171,0.8922303935028147
0.1186186186186186,0.8898007079030069
0.1201201201201201,0.887352614323564
0.1216216216216216,0.8848863850890425
0.1231231231231231,0.8824022909872542
0.1246246246246246,0.8799006012729279
0.1261261261261261,0.8773815836713728
0.1276276276276276,0.8748455043821431
0.1291291291291291,0.8722926280826984
0.1306306306306306,0.8697232179320705
0.1321321321321321,0.8671375355745244
0.1336336336336336,0.8645358411432219
0.1351351351351351,0.8619183932638862
0.1366366366366366,0.8592854490584622
0.1381381381381381,0.8566372641487837
0.1396396396396396,0.8539740926602337
0.1411411411411412,0.8512961872254089
0.1426426426426426,0.8486037989877832
0.1441441441441441,0.845897177605369
0.1456456456456456,0.8431765712543839
0.1471471471471471,0.8404422266329111
0.1486486486486487,0.8376943889645639
0.1501501501501502,0.8349333020021491
0.1516516516516516,0.8321592080313288
0.1531531531531531,0.8293723478742862
0.1546546546546547,0.8265729608933865
0.1561561561561562,0.823761284994842
0.1576576576576577,0.8209375566323743
0.1591591591591592,0.8181020108108767
0.1606606606606606,0.8152548810900804
0.1621621621621622,0.812396399588215
0.1636636636636637,0.809526796985673
0.1651651651651652,0.806646302528673
0.1666666666666667,0.8037551440329219
0.1681681681681682,0.8008535478872806
0.1696696696696697,0.7979417390574248
0.1711711711711712,0.7950199410895097
0.1726726726726727,0.792088376113833
0.1741741741741742,0.7891472648484967
0.1756756756756757,0.7861968266030737
0.1771771771771772,0.7832372792822679
0.1786786786786787,0.7802688393895788
0.1801801801801802,0.7772917220309653
0.1816816816816817,0.7743061409185069
0.1831831831831832,0.7713123083740699
0.1846846846846847,0.7683104353329687
0.1861861861861862,0.7653007313476292
0.1876876876876877,0.7622834045912533
0.1891891891891892,0.7592586618614797
0.1906906906906907,0.7562267085840513
0.1921921921921922,0.7531877488164734
0.1936936936936937,0.7501419852516815
0.1951951951951952,0.747089619221702
0.1966966966966967,0.7440308507013149
0.1981981981981982,0.7409658783117212
0.1996996996996997,0.7378948993242004
0.2012012012012012,0.734818109663778
0.2027027027027027,0.7317357039128873
0.2042042042042042,0.7286478753150331
0.2057057057057057,0.7255548157784545
0.2072072072072072,0.7224567158797878
0.2087087087087087,0.7193537648677311
0.2102102102102102,0.7162461506667068
0.2117117117117117,0.7131340598805246
0.2132132132132132,0.7100176777960457
0.2147147147147147,0.7068971883868446
0.2162162162162162,0.7037727743168737
0.2177177177177177,0.7006446169441266
0.2192192192192192,0.6975128963243001
0.2207207207207207,0.6943777912144595
0.2222222222222222,0.691239479076699
0.2237237237237237,0.6880981360818081
0.2252252252252252,0.6849539371129327
0.2267267267267267,0.6818070557692395
0.2282282282282282,0.6786576643695793
0.2297297297297297,0.6755059339561486
0.2312312312312312,0.672352034298155
0.2327327327327327,0.6691961338954799
0.2342342342342342,0.6660383999823412
0.2357357357357357,0.6628789985309571
0.2372372372372372,0.6597180942552086
0.2387387387387387,0.6565558506143039
0.2402402402402402,0.653392429816441
0.2417417417417417,0.6502279928224711
0.2432432432432432,0.6470626993495627
0.2447447447447448,0.6438967078748624
0.2462462462462462,0.6407301756391611
0.2477477477477477,0.637563258650556
0.2492492492492492,0.6343961116881133
0.2507507507507508,0.6312288883055331
0.2522522522522522,0.6280617408348105
0.2537537537537538,0.6248948203899007
0.2552552552552553,0.6217282768703819
0.2567567567567567,0.6185622589651179
0.2582582582582583,0.6153969141559219
0.2597597597597597,0.6122323887212197
0.2612612612612613,0.6090688277397127
0.2627627627627628,0.6059063750940421
0.2642642642642642,0.602745173474451
0.2657657657657658,0.5995853643824487
0.2672672672672672,0.5964270881344724
0.2687687687687688,0.5932704838655527
0.2702702702702703,0.5901156895329754
0.2717717717717718,0.586962841919945
0.2732732732732733,0.5838120766392482
0.2747747747747748,0.5806635281369167
0.2762762762762763,0.5775173296958918
0.2777777777777778,0.5743736134396856
0.2792792792792793,0.5712325103360464
0.2807807807807808,0.5680941502006204
0.2822822822822823,0.5649586617006153
0.2837837837837838,0.5618261723584652
0.2852852852852853,0.5586968085554911
0.2867867867867868,0.555570695535566
0.2882882882882883,0.5524479574087788
0.2897897897897898,0.5493287171550947
0.2912912912912913,0.5462130966280222
0.2927927927927928,0.5431012165582735
0.2942942942942943,0.5399931965574291
0.2957957957957958,0.5368891551216008
0.2972972972972973,0.5337892096350947
0.2987987987987988,0.5306934763740756
0.3003003003003003,0.5276020705102282
0.3018018018018018,0.5245151061144228
0.3033033033033033,0.5214326961603768
0.3048048048048048,0.518354952528318
0.3063063063063063,0.5152819860086502
0.3078078078078078,0.5122139063056128
0.3093093093093093,0.5091508220409472
0.3108108108108108,0.5060928407575589
0.3123123123123123,0.5030400689231795
0.3138138138138138,0.4999926119340333
0.3153153153153153,0.4969505741184967
0.3168168168168168,0.4939140587407644
0.3183183183183183,0.4908831680045114
0.3198198198198198,0.4878580030565556
0.3213213213213213,0.4848386639905237
0.3228228228228228,0.481825249850511
0.3243243243243243,0.4788178586347474
0.3258258258258258,0.4758165872992596
0.3273273273273273,0.4728215317615336
0.3288288288288288,0.4698327869041806
0.3303303303303303,0.4668504465785969
0.3318318318318318,0.4638746036086294
0.3333333333333333,0.4609053497942389
0.3348348348348348,0.4579427759151611
0.3363363363363363,0.4549869717345738
0.3378378378378378,0.4520380260027561
0.3393393393393394,0.4490960264607544
0.3408408408408408,0.4461610598440447
0.3423423423423423,0.4432332118861954
0.3438438438438439,0.4403125673225324
0.3453453453453453,0.4373992098937996
0.3468468468468469,0.4344932223498248
0.3483483483483483,0.4315946864531819
0.3498498498498498,0.4287036829828528
0.3513513513513514,0.4258202917378944
0.3528528528528528,0.4229445915410973
0.3543543543543544,0.4200766602426524
0.3558558558558558,0.4172165747238134
0.3573573573573574,0.4143644109005584
0.3588588588588589,0.4115202437272564
0.3603603603603603,0.4086841472003271
0.3618618618618619,0.4058561943619068
0.3633633633633633,0.4030364573035105
0.3648648648648649,0.4002250071696946
0.3663663663663664,0.3974219141617225
0.3678678678678678,0.3946272475412248
0.3693693693693694,0.3918410756338649
0.3708708708708709,0.3890634658330014
0.3723723723723724,0.3862944846033514
0.3738738738738739,0.383534197484654
0.3753753753753754,0.3807826690953329
0.3768768768768769,0.3780399631361608
0.3783783783783784,0.3753061423939218
0.3798798798798799,0.3725812687450753
0.3813813813813814,0.3698654031594186
0.3828828828828829,0.3671586057037504
0.3843843843843844,0.3644609355455347
0.3858858858858859,0.3617724509565631
0.3873873873873874,0.3590932093166188
0.3888888888888889,0.3564232671171401
0.3903903903903904,0.3537626799648821
0.3918918918918919,0.3511115025855822
0.3933933933933934,0.3484697888276217
0.3948948948948949,0.3458375916656898
0.3963963963963964,0.3432149632044472
0.3978978978978979,0.3406019546821878
0.3993993993993994,0.3379986164745043
0.4009009009009009,0.3354049980979495
0.4024024024024024,0.332821148213701
0.4039039039039039,0.3302471146312234
0.4054054054054054,0.3276829443119318
0.4069069069069069,0.3251286833728562
0.4084084084084084,0.3225843770903028
0.4099099099099099,0.3200500699035191
0.4114114114114114,0.3175258054183565
0.4129129129129129,0.3150116264109325
0.4144144144144144,0.3125075748312967
0.4159159159159159,0.3100136918070908
0.4174174174174174,0.3075300176472144
0.4189189189189189,0.3050565918454871
0.4204204204204204,0.3025934530843115
0.4219219219219219,0.3001406392383382
0.4234234234234234,0.2976981873781265
0.4249249249249249,0.2952661337738101
0.4264264264264264,0.2928445138987591
0.4279279279279279,0.2904333624332428
0.4294294294294294,0.2880327132680951
0.4309309309309309,0.2856425995083749
0.4324324324324325,0.2832630534770318
0.4339339339339339,0.2808941067185685
0.4354354354354354,0.2785357900027028
0.4369369369369369,0.2761881333280342
0.4384384384384384,0.2738511659257029
0.43993993993994,0.2715249162630567
0.4414414414414414,0.2692094120473125
0.442942942942943,0.2669046802292193
0.4444444444444444,0.2646107470067233
0.4459459459459459,0.2623276378286287
0.4474474474474475,0.2600553773982631
0.4489489489489489,0.2577939896771398
0.4504504504504505,0.2555434978886206
0.4519519519519519,0.253303924521581
0.4534534534534534,0.2510752913340708
0.454954954954955,0.2488576193569795
0.4564564564564564,0.2466509288976989
0.457957957957958,0.2444552395437856
0.4594594594594594,0.2422705701666261
0.460960960960961,0.240096938925098
0.4624624624624625,0.2379343632692346
0.4639639639639639,0.2357828599438884
0.4654654654654655,0.2336424449923924
0.466966966966967,0.2315131337602266
0.4684684684684685,0.2293949408986781
0.46996996996997,0.2272878803685062
0.4714714714714714,0.2251919654436056
0.472972972972973,0.2231072087146685
0.4744744744744745,0.2210336220928496
0.475975975975976,0.2189712168134278
0.4774774774774775,0.2169200034394706
0.478978978978979,0.2148799918654967
0.4804804804804805,0.2128511913211393
0.481981981981982,0.2108336103748103
0.4834834834834835,0.2088272569373621
0.484984984984985,0.2068321382657521
0.4864864864864865,0.2048482609667056
0.487987987987988,0.2028756310003783
0.4894894894894895,0.2009142536840215
0.490990990990991,0.1989641336956431
0.4924924924924925,0.1970252750776724
0.493993993993994,0.1950976812406232
0.4954954954954955,0.1931813549667559
0.496996996996997,0.191276298413743
0.4984984984984985,0.1893825131183299
0.5,0.1875
0.5015015015015015,0.1856287593646372
0.503003003003003,0.1837687909081891
0.5045045045045045,0.181920093720331
0.506006006006006,0.180082666288128
0.5075075075075075,0.1782565064996995
0.509009009009009,0.1764416116478816
0.5105105105105106,0.1746379784338908
0.512012012012012,0.1728456029709876
0.5135135135135135,0.1710644807881385
0.515015015015015,0.1692946068336809
0.5165165165165165,0.1675359754789854
0.5180180180180181,0.1657885805221192
0.5195195195195195,0.1640524151915098
0.521021021021021,0.1623274721496074
0.5225225225225225,0.1606137434965493
0.524024024024024,0.1589112207738225
0.5255255255255256,0.1572198949679269
0.527027027027027,0.1555397565140392
0.5285285285285285,0.1538707952996752
0.53003003003003,0.152213000668354
0.5315315315315315,0.150566361423261
0.5330330330330331,0.1489308658309109
0.5345345345345345,0.1473065016248115
0.536036036036036,0.1456932560091261
0.5375375375375375,0.1440911156623379
0.539039039039039,0.1425000667409125
0.5405405405405406,0.1409200948829614
0.542042042042042,0.1393511852119055
0.5435435435435435,0.1377933223401377
0.545045045045045,0.1362464903726871
0.5465465465465466,0.1347106729108816
0.5480480480480481,0.1331858530560115
0.5495495495495496,0.1316720134129927
0.551051051051051,0.13016913609403
0.5525525525525525,0.12867720272228
0.5540540540540541,0.1271961944355151
0.5555555555555556,0.1257260918897864
0.5570570570570571,0.1242668752630869
0.5585585585585585,0.1228185242590148
0.56006006006006,0.1213810181104368
0.5615615615615616,0.1199543355831516
0.5630630630630631,0.118538454979553
0.5645645645645646,0.117133354142293
0.566066066066066,0.1157390104579455
0.5675675675675675,0.1143554008606691
0.5690690690690691,0.1129825018358708
0.5705705705705706,0.111620289423869
0.5720720720720721,0.110268739223557
0.5735735735735735,0.1089278263960661
0.575075075075075,0.1075975256684289
0.5765765765765766,0.1062778113372427
0.5780780780780781,0.1049686572723326
0.5795795795795796,0.103670036920415
0.581081081081081,0.1023819233087608
0.5825825825825826,0.1011042890488583
0.5840840840840841,0.09983710634007728
0.5855855855855856,0.09858034697333158
0.5870870870870871,0.09733398233474265
0.5885885885885885,0.0960979834093029
0.5900900900900901,0.09487232078453862
0.5915915915915916,0.09365696465417378
0.5930930930930931,0.09245188482179299
0.5945945945945946,0.09125705070450477
0.596096096096096,0.09007243133660506
0.5975975975975976,0.08889799537324006
0.5990990990990991,0.08773371109407001
0.6006006006006006,0.08657954640693225
0.6021021021021021,0.0854354688515044
0.6036036036036035,0.08430144560296789
0.6051051051051051,0.08317744347567083
0.6066066066066066,0.08206342892679176
0.6081081081081081,0.08095936806000269
0.6096096096096096,0.07986522662913237
0.6111111111111112,0.07878097004182963
0.6126126126126126,0.0777065633632267
0.6141141141141141,0.07664197131960222
0.6156156156156156,0.07558715830204492
0.6171171171171171,0.07454208837011668
0.6186186186186187,0.07350672525551578
0.6201201201201201,0.07248103236574038
0.6216216216216216,0.07146497278775137
0.6231231231231231,0.07045850929163619
0.6246246246246246,0.0694616043342718
0.6261261261261262,0.06847422006298799
0.6276276276276276,0.06749631831923077
0.6291291291291291,0.06652786064222531
0.6306306306306306,0.06556880827263978
0.6321321321321322,0.06461912215624817
0.6336336336336337,0.06367876294759377
0.6351351351351351,0.06274769101365246
0.6366366366366366,0.06182586643749571
0.6381381381381381,0.06091324902195435
0.6396396396396397,0.06000979829328146
0.6411411411411412,0.05911547350481578
0.6426426426426426,0.05823023364064509
0.6441441441441441,0.05735403741926914
0.6456456456456456,0.0564868432972634
0.6471471471471472,0.05562860947294204
0.6486486486486487,0.05477929389002128
0.6501501501501501,0.05393885424128275
0.6516516516516516,0.05310724797223648
0.6531531531531531,0.0522844322847846
0.6546546546546547,0.05147036414088434
0.6561561561561562,0.05066500026621142
0.6576576576576576,0.04986829715382329
0.6591591591591591,0.04908021106782227
0.6606606606606606,0.04830069804701916
0.6621621621621622,0.04752971390859624
0.6636636636636637,0.04676721425177068
0.6651651651651651,0.0460131544614578
0.6666666666666666,0.04526748971193418
0.6681681681681682,0.04453017497050127
0.6696696696696697,0.04380116500114841
0.6711711711711712,0.04308041436821623
0.6726726726726726,0.04236787744005991
0.6741741741741741,0.04166350839271227
0.6756756756756757,0.04096726121354743
0.6771771771771772,0.04027908970494377
0.6786786786786787,0.03959894748794737
0.6801801801801802,0.03892678800593519
0.6816816816816816,0.0382625645282785
0.6831831831831832,0.03760623015400587
0.6846846846846847,0.03695773781546681
0.6861861861861862,0.03631704028199481
0.6876876876876877,0.03568409016357071
0.6891891891891891,0.035058839914486
0.6906906906906907,0.03444124183700591
0.6921921921921922,0.03383124808503299
0.6936936936936937,0.03322881066777016
0.6951951951951952,0.03263388145338411
0.6966966966966966,0.03204641217266856
0.6981981981981982,0.03146635442270737
0.6996996996996997,0.03089365967053814
0.7012012012012012,0.03032827925681525
0.7027027027027027,0.02977016439947318
0.7042042042042042,0.0292192661973899
0.7057057057057057,0.02867553563404993
0.7072072072072072,0.02813892358120786
0.7087087087087087,0.02760938080255151
0.7102102102102102,0.02708685795736523
0.7117117117117117,0.02657130560419317
0.7132132132132132,0.0260626742045025
0.7147147147147147,0.02556091412634684
0.7162162162162162,0.02506597564802943
0.7177177177177178,0.02457780896176643
0.7192192192192192,0.02409636417735024
0.7207207207207207,0.02362159132581265
0.7222222222222222,0.02315344036308829
0.7237237237237237,0.02269186117367782
0.7252252252252253,0.02223680357431124
0.7267267267267267,0.02178821731761115
0.7282282282282282,0.02134605209575596
0.7297297297297297,0.02091025754414332
0.7312312312312312,0.02048078324505332
0.7327327327327328,0.02005757873131176
0.7342342342342342,0.01964059348995345
0.7357357357357357,0.01922977696588542
0.7372372372372372,0.01882507856555034
0.7387387387387387,0.0184264476605897
0.7402402402402403,0.01803383359150711
0.7417417417417418,0.01764718567133157
0.7432432432432432,0.0172664531892808
0.7447447447447447,0.0168915854144244
0.7462462462462462,0.01652253159934728
0.7477477477477478,0.01615924098381285
0.7492492492492493,0.01580166279842633
0.7507507507507507,0.01544974626829805
0.7522522522522522,0.01510344061670659
0.7537537537537538,0.01476269506876228
0.7552552552552553,0.01442745885507032
0.7567567567567568,0.01409768121539414
0.7582582582582582,0.01377331140231865
0.7597597597597597,0.01345429868491345
0.7612612612612613,0.01314059235239625
0.7627627627627628,0.01283214171779607
0.7642642642642643,0.0125288961216165
0.7657657657657658,0.01223080493549904
0.7672672672672672,0.01193781756588634
0.7687687687687688,0.01164988345768545
0.7702702702702703,0.01136695209793118
0.7717717717717718,0.01108897301944934
0.7732732732732733,0.01081589580452
0.7747747747747747,0.0105476700885408
0.7762762762762763,0.01028424556369017
0.7777777777777778,0.01002557198259073
0.7792792792792793,0.009771599161972443
0.7807807807807808,0.009522276986335978
0.7822822822822822,0.009277555411615958
0.7837837837837838,0.009037384468844202
0.7852852852852853,0.00880171426781309
0.7867867867867868,0.008570495000738788
0.7882882882882883,0.008343676945924527
0.7897897897897898,0.008121210471423917
0.7912912912912913,0.007903046038704151
0.7927927927927928,0.007689134206309386
0.7942942942942943,0.007479425633523959
0.7957957957957958,0.007273871084035681
0.7972972972972973,0.007072421429599127
0.7987987987987988,0.006875027653698868
0.8003003003003003,0.00668164085521283
0.8018018018018018,0.006492212252075522
0.8033033033033034,0.006306693184941319
0.8048048048048048,0.006125035120847768
0.8063063063063063,0.005947189656878806
0.8078078078078078,0.005773108523828127
0.8093093093093093,0.005602743589862401
0.8108108108108109,0.00543604686418457
0.8123123123123123,0.005272970500697142
0.8138138138138138,0.005113466801665419
0.8153153153153153,0.004957488221380852
0.8168168168168168,0.004804987369824275
0.8183183183183184,0.004655917016329187
0.8198198198198198,0.004510230093245052
0.8213213213213213,0.004367879699600534
0.8228228228228228,0.004228819104766838
0.8243243243243243,0.004093001752120951
0.8258258258258259,0.003960381262708929
0.8273273273273274,0.003830911438909178
0.8288288288288288,0.003704546268095743
0.8303303303303303,0.003581239926301554
0.8318318318318318,0.003460946781881755
0.8333333333333334,0.003343621399176952
0.8348348348348349,0.003229218542176499
0.8363363363363363,0.003117693178181788
0.8378378378378378,0.003009000481469496
0.8393393393393394,0.002903095836954912
0.8408408408408409,0.002799934843855187
0.8423423423423424,0.002699473319352617
0.8438438438438438,0.002601667302257936
0.8453453453453453,0.002506473056673565
0.8468468468468469,0.002413847075656931
0.8483483483483484,0.002323746084883725
0.8498498498498499,0.002236127046311182
0.8513513513513513,0.002150947161841372
0.8528528528528528,0.002068163876984453
0.8543543543543544,0.001987734884521989
0.8558558558558559,0.001909618128170203
0.8573573573573574,0.001833771806243265
0.8588588588588588,0.001760154375316576
0.8603603603603603,0.001688724553890028
0.8618618618618619,0.001619441326051313
0.8633633633633634,0.001552263945139186
0.8648648648648649,0.001487151937406743
0.8663663663663663,0.001424065105684713
0.8678678678678678,0.001362963533044716
0.8693693693693694,0.001303807586462569
0.8708708708708709,0.00124655792048155
0.8723723723723724,0.001191175480875681
0.8738738738738738,0.001137621508313011
0.8753753753753754,0.001085857542018885
0.8768768768768769,0.001035845423439238
0.8783783783783784,0.0009875472999038685
0.8798798798798799,0.0009409256282897169
0.8813813813813813,0.0008959431786841508
0.8828828828828829,0.0008525630380482298
0.8843843843843844,0.0008107486138800071
0.8858858858858859,0.0007704636378777946
0.8873873873873874,0.0007316721696034468
0.8888888888888888,0.000694338600145643
0.8903903903903904,0.000658427655783156
0.8918918918918919,0.0006239044016481495
0.8933933933933934,0.000590734245389445
0.8948948948948949,0.0005588829408358054
0.8963963963963965,0.0005283165916592157
0.8978978978978979,0.000499001655038163
0.8993993993993994,0.0004709049453209094
0.9009009009009009,0.0004439936376887837
0.9024024024024024,0.000418235271819453
0.903903903903904,0.0003935977555502046
0.9054054054054054,0.0003700493685412275
0.9069069069069069,0.0003475587659388854
0.9084084084084084,0.0003260949820390067
0.9099099099099099,0.0003056274339501574
0.9114114114114115,0.0002861259252569228
0.9129129129129129,0.0002675606496831885
0.9144144144144144,0.0002499021947554148
0.9159159159159159,0.000233121545465925
0.9174174174174174,0.0002171900879361789
0.918918918918919,0.0002020796130800549
0.9204204204204204,0.0001877623202671304
0.9219219219219219,0.0001742108209859574
0.9234234234234234,0.0001613981425073487
0.924924924924925,0.0001492977315476535
0.9264264264264265,0.0001378834579320383
0.9279279279279279,0.0001271296182577672
0.9294294294294294,0.0001170109395574789
0.9309309309309309,0.0001075025829624711
0.9324324324324325,9.858014736597726e-05
0.933933933933934,9.021967308644683e-05
0.9354354354354354,8.239764553082608e-05
0.9369369369369369,7.50909988578353e-05
0.9384384384384384,6.827711964125224e-05
0.93993993993994,6.193385053318943e-05
0.9414414414414415,5.603949392737473e-05
0.9429429429429429,5.057281562243143e-05
0.9444444444444444,4.551304848515648e-05
0.9459459459459459,4.083989611380269e-05
0.9474474474474475,3.653353650135696e-05
0.948948948948949,3.257462569882042e-05
0.9504504504504504,2.894430147848859e-05
0.9519519519519519,2.562418699723001e-05
0.9534534534534534,2.259639445976774e-05
0.954954954954955,1.984352878195803e-05
0.9564564564564565,1.734869125407044e-05
0.957957957957958,1.509548320406758e-05
0.9594594594594594,1.306800966088512e-05
0.960960960960961,1.125088301771098e-05
0.9624624624624625,9.629226695265994e-06
0.963963963963964,8.188678805083186e-06
0.9654654654654655,6.915395812787654e-06
0.9669669669669669,5.796056201376478e-06
0.9684684684684685,4.817864134498209e-06
0.96996996996997,3.968553119733155e-06
0.9714714714714715,3.236389671872849e-06
0.972972972972973,2.610176976199939e-06
0.9744744744744744,2.079258551768025e-06
0.975975975975976,1.633521914681317e-06
0.9774774774774775,1.263402241374665e-06
0.978978978978979,9.598860318932036e-07
0.9804804804804805,7.145147731721977e-07
0.9819819819819819,5.19388602316855e-07
0.9834834834834835,3.671699698820773e-07
0.984984984984985,2.510873031523477e-07
0.9864864864864865,1.64938669421474e-07
0.987987987987988,1.030954392724067e-07
0.9894894894894894,6.050594985704461e-08
0.990990990990991,3.269916817602687e-08
0.9924924924924925,1.578835435855378e-08
0.993993993993994,6.474724942176236e-09
0.9954954954954955,2.05111615260231e-09
0.996996996996997,4.05647183500133e-10
0.9984984984984985,2.538347630044857e-11
1,0
1.001501501501501,0
1.003003003003003,0
1.004504504504504,0
1.006006006006006,0
1.007507507507508,0
1.009009009009009,0
1.010510510510511,0
1.012012012012012,0
1.013513513513514,0
1.015015015015015,0
1.016516516516516,0
1.018018018018018,0
1.019519519519519,0
1.021021021021021,0
1.022522522522523,0
1.024024024024024,0
1.025525525525526,0
1.027027027027027,0
1.028528528528529,0
1.03003003003003,0
1.031531531531531,0
1.033033033033033,0
1.034534534534534,0
1.036036036036036,0
1.037537537537538,0
1.039039039039039,0
1.040540540540541,0
1.042042042042042,0
1.043543543543544,0
1.045045045045045,0
1.046546546546546,0
1.048048048048048,0
1.049549549549549,0
1.051051051051051,0
1.052552552552553,0
1.054054054054054,0
1.055555555555556,0
1.057057057057057,0
1.058558558558559,0
1.06006006006006,0
1.061561561561561,0
1.063063063063063,0
1.064564564564564,0
1.066066066066066,0
1.067567567567568,0
1.069069069069069,0
1.070570570570571,0
1.072072072072072,0
1.073573573573574,0
1.075075075075075,0
1.076576576576576,0
1.078078078078078,0
1.07957957957958,0
1.081081081081081,0
1.082582582582583,0
1.084084084084084,0
1.085585585585586,0
1.087087087087087,0
1.088588588588589,0
1.09009009009009,0
1.091591591591591,0
1.093093093093093,0
1.094594594594595,0
1.096096096096096,0
1.097597597597598,0
1.099099099099099,0
1.100600600600601,0
1.102102102102102,0
1.103603603603604,0
1.105105105105105,0
1.106606606606606,0
1.108108108108108,0
1.10960960960961,0
1.111111111111111,0
1.112612612612613,0
1.114114114114114,0
1.115615615615616,0
1.117117117117117,0
1.118618618618619,0
1.12012012012012,0
1.121621621621621,0
1.123123123123123,0
1.124624624624625,0
1.126126126126126,0
1.127627627627628,0
1.129129129129129,0
1.130630630630631,0
1.132132132132132,0
1.133633633633634,0
1.135135135135135,0
1.136636636636637,0
1.138138138138138,0
1.13963963963964,0
1.141141141141141,0
1.142642642642643,0
1.144144144144144,0
1.145645645645646,0
1.147147147147147,0
1.148648648648649,0
1.15015015015015,0
1.151651651651652,0
1.153153153153153,0
1.154654654654655,0
1.156156156156156,0
1.157657657657658,0
1.159159159159159,0
1.160660660660661,0
1.162162162162162,0
1.163663663663664,0
1.165165165165165,0
1.166666666666667,0
1.168168168168168,0
1.16966966966967,0
1.171171171171171,0
1.172672672672673,0
1.174174174174174,0
1.175675675675676,0
1.177177177177177,0
1.178678678678679,0
1.18018018018018,0
1.181681681681682,0
1.183183183183183,0
1.184684684684685,0
1.186186186186186,0
1.187687687687688,0
1.189189189189189,0
1.190690690690691,0
1.192192192192192,0
1.193693693693694,0
1.195195195195195,0
1.196696696696697,0
1.198198198198198,0
1.1996996996997,0
1.201201201201201,0
1.202702702702703,0
1.204204204204204,0
1.205705705705706,0
1.207207207207207,0
1.208708708708709,0
1.21021021021021,0
1.211711711711712,0
1.213213213213213,0
1.214714714714715,0
1.216216216216216,0
1.217717717717718,0
1.219219219219219,0
1.220720720720721,0
1.222222222222222,0
1.223723723723724,0
1.225225225225225,0
1.226726726726727,0
1.228228228228228,0
1.22972972972973,0
1.231231231231231,0
1.232732732732733,0
1.234234234234234,0
1.235735735735736,0
1.237237237237237,0
1.238738738738739,0
1.24024024024024,0
1.241741741741742,0
1.243243243243243,0
1.244744744744745,0
1.246246246246246,0
1.247747747747748,0
1.249249249249249,0
1.250750750750751,0
1.252252252252252,0
1.253753753753754,0
1.255255255255255,0
1.256756756756757,0
1.258258258258258,0
1.25975975975976,0
1.261261261261261,0
1.262762762762763,0
1.264264264264264,0
1.265765765765766,0
1.267267267267267,0
1.268768768768769,0
1.27027027027027,0
1.271771771771772,0
1.273273273273273,0
1.274774774774775,0
1.276276276276276,0
1.277777777777778,0
1.279279279279279,0
1.280780780780781,0
1.282282282282282,0
1.283783783783784,0
1.285285285285285,0
1.286786786786787,0
1.288288288288288,0
1.28978978978979,0
1.291291291291291,0
1.292792792792793,0
1.294294294294294,0
1.295795795795796,0
1.297297297297297,0
1.298798798798799,0
1.3003003003003,0
1.301801801801802,0
1.303303303303303,0
1.304804804804805,0
1.306306306306306,0
1.307807807807808,0
1.309309309309309,0
1.310810810810811,0
1.312312312312312,0
1.313813813813814,0
1.315315315315315,0
1.316816816816817,0
1.318318318318318,0
1.31981981981982,0
1.321321321321321,0
1.322822822822823,0
1.324324324324324,0
1.325825825825826,0
1.327327327327327,0
1.328828828828829,0
1.33033033033033,0
1.331831831831832,0
1.333333333333333,0
1.334834834834835,0
1.336336336336336,0
1.337837837837838,0
1.339339339339339,0
1.340840840840841,0
1.342342342342342,0
1.343843843843844,0
1.345345345345345,0
1.346846846846847,0
1.348348348348348,0
1.34984984984985,0
1.351351351351351,0
1.352852852852853,0
1.354354354354354,0
1.355855855855856,0
1.357357357357357,0
1.358858858858859,0
1.36036036036036,0
1.361861861861862,0
1.363363363363363,0
1.364864864864865,0
1.366366366366366,0
1.367867867867868,0
1.369369369369369,0
1.370870870870871,0
1.372372372372372,0
1.373873873873874,0
1.375375375375375,0
1.376876876876877,0
1.378378378378378,0
1.37987987987988,0
1.381381381381381,0
1.382882882882883,0
1.384384384384384,0
1.385885885885886,0
1.387387387387387,0
1.388888888888889,0
1.39039039039039,0
1.391891891891892,0
1.393393393393393,0
1.394894894894895,0
1.396396396396396,0
1.397897897897898,0
1.399399399399399,0
1.400900900900901,0
1.402402402402402,0
1.403903903903904,0
1.405405405405405,0
1.406906906906907,0
1.408408408408408,0
1.40990990990991,0
1.411411411411411,0
1.412912912912913,0
1.414414414414414,0
1.415915915915916,0
1.417417417417417,0
1.418918918918919,0
1.42042042042042,0
1.421921921921922,0
1.423423423423424,0
1.424924924924925,0
1.426426426426426,0
1.427927927927928,0
1.429429429429429,0
1.430930930930931,0
1.432432432432432,0
1.433933933933934,0
1.435435435435436,0
1.436936936936937,0
1.438438438438439,0
1.43993993993994,0
1.441441441441441,0
1.442942942942943,0
1.444444444444444,0
1.445945945945946,0
1.447447447447447,0
1.448948948948949,0
1.450450450450451,0
1.451951951951952,0
1.453453453453454,0
1.454954954954955,0
1.456456456456456,0
1.457957957957958,0
1.459459459459459,0
1.460960960960961,0
1.462462462462462,0
1.463963963963964,0
1.465465465465466,0
1.466966966966967,0
1.468468468468469,0
1.46996996996997,0
1.471471471471471,0
1.472972972972973,0
1.474474474474474,0
1.475975975975976,0
1.477477477477477,0
1.478978978978979,0
1.480480480480481,0
1.481981981981982,0
1.483483483483484,0
1.484984984984985,0
1.486486486486486,0
1.487987987987988,0
1.489489489489489,0
1.490990990990991,0
1.492492492492492,0
1.493993993993994,0
1.495495495495496,0
1.496996996996997,0
1.498498498498499,0
1.5,0

